Model reduction by least squares moment matching for linear and nonlinear systems

The paper addresses the model reduction problem for linear and nonlinear systems using the notion of least squares moment matching. For linear systems, the main idea is to approximate a transfer function by ensuring that the interpolation conditions imposed by moment matching are satisfied in a least squares sense. The paper revisits this idea using tools from output regulation theory to provide a new time-domain characterization of least squares moment matching. It is shown that least squares moment matching can be characterized in terms of an optimization problem involving an invariance equation and in terms of the steady-state behavior of an error system. This characterization, in turn, is then used to define a nonlinear enhancement of the notion of least squares moment matching and to develop a model reduction theory for nonlinear systems based on the notion of least squares moment matching. Parameterized families of models achieving least squares moment matching are determined both for linear and nonlinear systems. The new parameterizations are shown to admit natural geometric and system-theoretic interpretations. The theory is illustrated by worked-out numerical examples.

==> FSS_err_rom.csv <==
0.01,0.031003
0.010069,0.031004
0.010139,0.031004
0.01021,0.031004
0.01028,0.031004
0.010352,0.031005
0.010423,0.031005
0.010496,0.031005
0.010568,0.031005
0.010642,0.031006
0.010716,0.031006
0.01079,0.031006
0.010865,0.031006
0.01094,0.031007
0.011016,0.031007
0.011092,0.031007
0.011169,0.031007
0.011247,0.031008
0.011325,0.031008
0.011403,0.031008
0.011482,0.031009
0.011562,0.031009
0.011642,0.031009
0.011723,0.03101
0.011804,0.03101
0.011886,0.03101
0.011968,0.03101
0.012051,0.031011
0.012135,0.031011
0.012219,0.031011
0.012304,0.031012
0.012389,0.031012
0.012475,0.031012
0.012562,0.031013
0.012649,0.031013
0.012737,0.031014
0.012825,0.031014
0.012914,0.031014
0.013003,0.031015
0.013094,0.031015
0.013184,0.031015
0.013276,0.031016
0.013368,0.031016
0.013461,0.031017
0.013554,0.031017
0.013648,0.031017
0.013743,0.031018
0.013838,0.031018
0.013934,0.031019
0.014031,0.031019
0.014128,0.03102
0.014226,0.03102
0.014324,0.031021
0.014424,0.031021
0.014524,0.031021
0.014625,0.031022
0.014726,0.031022
0.014828,0.031023
0.014931,0.031023
0.015034,0.031024
0.015139,0.031024
0.015244,0.031025
0.015349,0.031025
0.015456,0.031026
0.015563,0.031027
0.015671,0.031027
0.01578,0.031028
0.015889,0.031028
0.015999,0.031029
0.01611,0.031029
0.016222,0.03103
0.016335,0.031031
0.016448,0.031031
0.016562,0.031032
0.016677,0.031032
0.016792,0.031033
0.016909,0.031034
0.017026,0.031034
0.017144,0.031035
0.017263,0.031036
0.017383,0.031036
0.017503,0.031037
0.017625,0.031038
0.017747,0.031038
0.01787,0.031039
0.017994,0.03104
0.018119,0.031041
0.018244,0.031041
0.018371,0.031042
0.018498,0.031043
0.018627,0.031044
0.018756,0.031044
0.018886,0.031045
0.019017,0.031046
0.019149,0.031047
0.019282,0.031048
0.019415,0.031048
0.01955,0.031049
0.019686,0.03105
0.019822,0.031051
0.01996,0.031052
0.020098,0.031053
0.020237,0.031054
0.020378,0.031055
0.020519,0.031056
0.020661,0.031057
0.020805,0.031058
0.020949,0.031059
0.021094,0.03106
0.02124,0.031061
0.021388,0.031062
0.021536,0.031063
0.021685,0.031064
0.021836,0.031065
0.021987,0.031066
0.02214,0.031067
0.022293,0.031068
0.022448,0.031069
0.022604,0.03107
0.02276,0.031071
0.022918,0.031073
0.023077,0.031074
0.023237,0.031075
0.023398,0.031076
0.023561,0.031077
0.023724,0.031079
0.023889,0.03108
0.024054,0.031081
0.024221,0.031083
0.024389,0.031084
0.024558,0.031085
0.024728,0.031087
0.0249,0.031088
0.025073,0.031089
0.025246,0.031091
0.025422,0.031092
0.025598,0.031094
0.025775,0.031095
0.025954,0.031097
0.026134,0.031098
0.026315,0.0311
0.026498,0.031101
0.026682,0.031103
0.026867,0.031104
0.027053,0.031106
0.027241,0.031108
0.02743,0.031109
0.02762,0.031111
0.027811,0.031113
0.028004,0.031115
0.028198,0.031116
0.028394,0.031118
0.028591,0.03112
0.028789,0.031122
0.028989,0.031124
0.02919,0.031126
0.029392,0.031128
0.029596,0.031129
0.029801,0.031131
0.030008,0.031133
0.030216,0.031136
0.030426,0.031138
0.030637,0.03114
0.030849,0.031142
0.031063,0.031144
0.031279,0.031146
0.031496,0.031148
0.031714,0.031151
0.031934,0.031153
0.032155,0.031155
0.032378,0.031157
0.032603,0.03116
0.032829,0.031162
0.033057,0.031165
0.033286,0.031167
0.033517,0.03117
0.033749,0.031172
0.033983,0.031175
0.034219,0.031177
0.034456,0.03118
0.034695,0.031183
0.034936,0.031185
0.035178,0.031188
0.035422,0.031191
0.035668,0.031194
0.035915,0.031197
0.036164,0.0312
0.036415,0.031202
0.036668,0.031205
0.036922,0.031208
0.037178,0.031212
0.037436,0.031215
0.037695,0.031218
0.037957,0.031221
0.03822,0.031224
0.038485,0.031228
0.038752,0.031231
0.039021,0.031234
0.039291,0.031238
0.039564,0.031241
0.039838,0.031245
0.040115,0.031248
0.040393,0.031252
0.040673,0.031256
0.040955,0.031259
0.041239,0.031263
0.041525,0.031267
0.041813,0.031271
0.042103,0.031275
0.042395,0.031279
0.042689,0.031283
0.042985,0.031287
0.043283,0.031291
0.043583,0.031295
0.043886,0.031299
0.04419,0.031304
0.044496,0.031308
0.044805,0.031313
0.045116,0.031317
0.045429,0.031322
0.045744,0.031326
0.046061,0.031331
0.04638,0.031336
0.046702,0.031341
0.047026,0.031346
0.047352,0.031351
0.04768,0.031356
0.048011,0.031361
0.048344,0.031366
0.048679,0.031371
0.049017,0.031376
0.049357,0.031382
0.049699,0.031387
0.050044,0.031393
0.050391,0.031398
0.05074,0.031404
0.051092,0.03141
0.051446,0.031416
0.051803,0.031422
0.052163,0.031428
0.052524,0.031434
0.052889,0.03144
0.053255,0.031446
0.053625,0.031453
0.053997,0.031459
0.054371,0.031466
0.054748,0.031472
0.055128,0.031479
0.05551,0.031486
0.055895,0.031493
0.056283,0.0315
0.056673,0.031507
0.057066,0.031514
0.057462,0.031521
0.05786,0.031529
0.058262,0.031536
0.058666,0.031544
0.059073,0.031551
0.059482,0.031559
0.059895,0.031567
0.06031,0.031575
0.060728,0.031583
0.06115,0.031591
0.061574,0.0316
0.062001,0.031608
0.062431,0.031617
0.062864,0.031626
0.0633,0.031634
0.063739,0.031643
0.064181,0.031652
0.064626,0.031662
0.065074,0.031671
0.065525,0.03168
0.06598,0.03169
0.066437,0.0317
0.066898,0.031709
0.067362,0.031719
0.067829,0.03173
0.068299,0.03174
0.068773,0.03175
0.06925,0.031761
0.06973,0.031771
0.070214,0.031782
0.070701,0.031793
0.071191,0.031804
0.071685,0.031815
0.072182,0.031827
0.072683,0.031838
0.073187,0.03185
0.073694,0.031862
0.074205,0.031874
0.07472,0.031886
0.075238,0.031899
0.07576,0.031911
0.076285,0.031924
0.076814,0.031937
0.077347,0.03195
0.077884,0.031963
0.078424,0.031977
0.078968,0.03199
0.079515,0.032004
0.080067,0.032018
0.080622,0.032032
0.081181,0.032047
0.081744,0.032061
0.082311,0.032076
0.082882,0.032091
0.083457,0.032106
0.084035,0.032121
0.084618,0.032137
0.085205,0.032153
0.085796,0.032169
0.086391,0.032185
0.08699,0.032201
0.087593,0.032218
0.088201,0.032235
0.088813,0.032252
0.089428,0.032269
0.090049,0.032287
0.090673,0.032305
0.091302,0.032323
0.091935,0.032341
0.092573,0.03236
0.093215,0.032379
0.093861,0.032398
0.094512,0.032417
0.095168,0.032437
0.095828,0.032456
0.096492,0.032476
0.097161,0.032497
0.097835,0.032518
0.098514,0.032538
0.099197,0.03256
0.099885,0.032581
0.10058,0.032603
0.10128,0.032625
0.10198,0.032647
0.10268,0.03267
0.1034,0.032693
0.10411,0.032716
0.10484,0.03274
0.10556,0.032764
0.1063,0.032788
0.10703,0.032813
0.10777,0.032837
0.10852,0.032863
0.10927,0.032888
0.11003,0.032914
0.1108,0.03294
0.11156,0.032967
0.11234,0.032994
0.11312,0.033021
0.1139,0.033049
0.11469,0.033077
0.11549,0.033105
0.11629,0.033134
0.11709,0.033163
0.11791,0.033193
0.11872,0.033223
0.11955,0.033253
0.12038,0.033284
0.12121,0.033315
0.12205,0.033347
0.1229,0.033379
0.12375,0.033411
0.12461,0.033444
0.12547,0.033477
0.12634,0.033511
0.12722,0.033545
0.1281,0.03358
0.12899,0.033615
0.12988,0.03365
0.13079,0.033686
0.13169,0.033723
0.13261,0.03376
0.13353,0.033797
0.13445,0.033835
0.13538,0.033873
0.13632,0.033912
0.13727,0.033952
0.13822,0.033992
0.13918,0.034032
0.14014,0.034073
0.14112,0.034115
0.14209,0.034157
0.14308,0.034199
0.14407,0.034242
0.14507,0.034286
0.14608,0.03433
0.14709,0.034375
0.14811,0.034421
0.14914,0.034467
0.15017,0.034513
0.15121,0.034561
0.15226,0.034609
0.15332,0.034657
0.15438,0.034706
0.15545,0.034756
0.15653,0.034806
0.15762,0.034857
0.15871,0.034909
0.15981,0.034961
0.16092,0.035014
0.16203,0.035068
0.16316,0.035123
0.16429,0.035178
0.16543,0.035234
0.16658,0.03529
0.16773,0.035347
0.16889,0.035405
0.17007,0.035464
0.17124,0.035524
0.17243,0.035584
0.17363,0.035645
0.17483,0.035707
0.17604,0.035769
0.17727,0.035832
0.17849,0.035897
0.17973,0.035962
0.18098,0.036027
0.18223,0.036094
0.1835,0.036162
0.18477,0.03623
0.18605,0.036299
0.18734,0.036369
0.18864,0.03644
0.18995,0.036512
0.19127,0.036585
0.19259,0.036658
0.19393,0.036733
0.19527,0.036808
0.19663,0.036885
0.19799,0.036962
0.19937,0.037041
0.20075,0.03712
0.20214,0.0372
0.20354,0.037282
0.20495,0.037364
0.20638,0.037448
0.20781,0.037532
0.20925,0.037618
0.2107,0.037704
0.21216,0.037792
0.21363,0.03788
0.21511,0.03797
0.2166,0.038061
0.21811,0.038153
0.21962,0.038246
0.22114,0.038341
0.22268,0.038436
0.22422,0.038533
0.22578,0.038631
0.22734,0.03873
0.22892,0.03883
0.23051,0.038931
0.2321,0.039034
0.23371,0.039138
0.23533,0.039243
0.23697,0.03935
0.23861,0.039458
0.24026,0.039567
0.24193,0.039677
0.24361,0.039789
0.2453,0.039902
0.247,0.040017
0.24871,0.040133
0.25044,0.04025
0.25217,0.040369
0.25392,0.040489
0.25568,0.040611
0.25746,0.040734
0.25924,0.040859
0.26104,0.040985
0.26285,0.041112
0.26467,0.041242
0.26651,0.041372
0.26836,0.041505
0.27022,0.041638
0.27209,0.041774
0.27398,0.041911
0.27588,0.04205
0.27779,0.04219
0.27972,0.042332
0.28166,0.042476
0.28361,0.042621
0.28558,0.042768
0.28756,0.042917
0.28955,0.043068
0.29156,0.043221
0.29359,0.043375
0.29562,0.043531
0.29767,0.043689
0.29974,0.043849
0.30181,0.044011
0.30391,0.044174
0.30602,0.04434
0.30814,0.044507
0.31027,0.044677
0.31243,0.044848
0.31459,0.045022
0.31677,0.045198
0.31897,0.045375
0.32118,0.045555
0.32341,0.045737
0.32565,0.045921
0.32791,0.046107
0.33019,0.046295
0.33248,0.046486
0.33478,0.046679
0.3371,0.046874
0.33944,0.047071
0.3418,0.04727
0.34417,0.047472
0.34655,0.047677
0.34896,0.047883
0.35138,0.048093
0.35381,0.048304
0.35627,0.048518
0.35874,0.048735
0.36123,0.048954
0.36373,0.049175
0.36625,0.0494
0.36879,0.049627
0.37135,0.049856
0.37393,0.050088
0.37652,0.050323
0.37913,0.050561
0.38176,0.050801
0.38441,0.051044
0.38707,0.05129
0.38976,0.051539
0.39246,0.051791
0.39518,0.052046
0.39792,0.052304
0.40068,0.052564
0.40346,0.052828
0.40626,0.053095
0.40908,0.053365
0.41191,0.053638
0.41477,0.053914
0.41765,0.054194
0.42054,0.054477
0.42346,0.054763
0.4264,0.055053
0.42935,0.055346
0.43233,0.055642
0.43533,0.055942
0.43835,0.056245
0.44139,0.056552
0.44445,0.056863
0.44753,0.057177
0.45064,0.057495
0.45376,0.057816
0.45691,0.058142
0.46008,0.058471
0.46327,0.058804
0.46648,0.059141
0.46972,0.059483
0.47297,0.059828
0.47625,0.060177
0.47956,0.06053
0.48288,0.060888
0.48623,0.06125
0.4896,0.061616
0.493,0.061987
0.49642,0.062362
0.49986,0.062741
0.50333,0.063126
0.50682,0.063514
0.51033,0.063908
0.51387,0.064306
0.51744,0.064709
0.52102,0.065117
0.52464,0.065529
0.52828,0.065947
0.53194,0.06637
0.53563,0.066798
0.53934,0.067231
0.54308,0.06767
0.54685,0.068114
0.55064,0.068563
0.55446,0.069018
0.55831,0.069479
0.56218,0.069945
0.56608,0.070417
0.57,0.070895
0.57396,0.071379
0.57794,0.071869
0.58195,0.072365
0.58598,0.072867
0.59005,0.073375
0.59414,0.07389
0.59826,0.074412
0.60241,0.07494
0.60658,0.075474
0.61079,0.076016
0.61503,0.076564
0.61929,0.07712
0.62359,0.077683
0.62791,0.078252
0.63227,0.07883
0.63665,0.079414
0.64107,0.080007
0.64551,0.080607
0.64999,0.081215
0.6545,0.08183
0.65904,0.082454
0.66361,0.083087
0.66821,0.083727
0.67284,0.084376
0.67751,0.085034
0.68221,0.085701
0.68694,0.086376
0.6917,0.087061
0.6965,0.087755
0.70133,0.088458
0.70619,0.089171
0.71109,0.089894
0.71602,0.090626
0.72099,0.091369
0.72599,0.092122
0.73102,0.092885
0.73609,0.093659
0.7412,0.094444
0.74634,0.09524
0.75152,0.096047
0.75673,0.096866
0.76198,0.097696
0.76726,0.098539
0.77258,0.099393
0.77794,0.10026
0.78333,0.10114
0.78877,0.10203
0.79424,0.10294
0.79974,0.10385
0.80529,0.10479
0.81088,0.10573
0.8165,0.10669
0.82216,0.10767
0.82786,0.10866
0.83361,0.10966
0.83939,0.11068
0.84521,0.11171
0.85107,0.11276
0.85697,0.11383
0.86291,0.11491
0.8689,0.11601
0.87493,0.11713
0.88099,0.11827
0.8871,0.11942
0.89326,0.12059
0.89945,0.12178
0.90569,0.12299
0.91197,0.12422
0.91829,0.12547
0.92466,0.12674
0.93107,0.12803
0.93753,0.12934
0.94403,0.13067
0.95058,0.13203
0.95717,0.13341
0.96381,0.13481
0.9705,0.13623
0.97723,0.13768
0.984,0.13916
0.99083,0.14066
0.9977,0.14219
1.0046,0.14374
1.0116,0.14532
1.0186,0.14693
1.0257,0.14857
1.0328,0.15024
1.0399,0.15194
1.0472,0.15367
1.0544,0.15543
1.0617,0.15723
1.0691,0.15905
1.0765,0.16092
1.084,0.16281
1.0915,0.16475
1.0991,0.16672
1.1067,0.16873
1.1144,0.17078
1.1221,0.17286
1.1299,0.17499
1.1377,0.17717
1.1456,0.17938
1.1535,0.18164
1.1615,0.18395
1.1696,0.18631
1.1777,0.18871
1.1859,0.19116
1.1941,0.19367
1.2024,0.19623
1.2107,0.19884
1.2191,0.20151
1.2276,0.20424
1.2361,0.20703
1.2447,0.20988
1.2533,0.21279
1.262,0.21577
1.2707,0.21882
1.2795,0.22194
1.2884,0.22513
1.2973,0.22839
1.3063,0.23174
1.3154,0.23516
1.3245,0.23866
1.3337,0.24225
1.343,0.24593
1.3523,0.2497
1.3617,0.25356
1.3711,0.25753
1.3806,0.26159
1.3902,0.26576
1.3998,0.27003
1.4095,0.27442
1.4193,0.27893
1.4291,0.28356
1.4391,0.28832
1.449,0.2932
1.4591,0.29823
1.4692,0.30339
1.4794,0.30871
1.4897,0.31417
1.5,0.3198
1.5104,0.3256
1.5209,0.33156
1.5314,0.33771
1.542,0.34405
1.5527,0.35059
1.5635,0.35733
1.5743,0.36429
1.5853,0.37147
1.5963,0.37889
1.6073,0.38656
1.6185,0.39449
1.6297,0.40269
1.641,0.41117
1.6524,0.41995
1.6638,0.42905
1.6754,0.43848
1.687,0.44825
1.6987,0.45839
1.7105,0.46891
1.7223,0.47984
1.7343,0.4912
1.7463,0.50301
1.7584,0.5153
1.7706,0.52809
1.7829,0.54141
1.7953,0.5553
1.8077,0.56979
1.8202,0.58491
1.8329,0.6007
1.8456,0.61721
1.8584,0.63448
1.8713,0.65255
1.8842,0.67148
1.8973,0.69132
1.9105,0.71213
1.9237,0.73398
1.9371,0.75692
1.9505,0.78104
1.964,0.8064
1.9776,0.83308
1.9914,0.86118
2.0052,0.89078
2.0191,0.92196
2.0331,0.95481
2.0472,0.98942
2.0614,1.026
2.0757,1.0644
2.0901,1.1049
2.1046,1.1474
2.1192,1.1921
2.1339,1.2389
2.1487,1.2879
2.1636,1.3388
2.1786,1.3915
2.1937,1.4458
2.2089,1.5013
2.2242,1.5575
2.2396,1.6137
2.2552,1.669
2.2708,1.7224
2.2865,1.7728
2.3024,1.8187
2.3184,1.859
2.3344,1.8922
2.3506,1.9173
2.3669,1.9333
2.3834,1.9398
2.3999,1.9365
2.4165,1.9239
2.4333,1.9026
2.4502,1.8737
2.4672,1.8383
2.4843,1.7977
2.5015,1.7533
2.5188,1.7061
2.5363,1.6573
2.5539,1.6076
2.5716,1.558
2.5894,1.5089
2.6074,1.4608
2.6255,1.414
2.6437,1.3687
2.662,1.3251
2.6805,1.2833
2.6991,1.2432
2.7178,1.2049
2.7366,1.1684
2.7556,1.1336
2.7747,1.1004
2.794,1.0688
2.8134,1.0387
2.8329,1.0101
2.8525,0.9828
2.8723,0.95679
2.8922,0.93198
2.9123,0.90832
2.9325,0.88572
2.9528,0.86413
2.9733,0.84349
2.9939,0.82374
3.0147,0.80482
3.0356,0.78669
3.0566,0.7693
3.0778,0.75261
3.0992,0.73657
3.1207,0.72114
3.1423,0.70629
3.1641,0.69199
3.186,0.6782
3.2081,0.6649
3.2304,0.65204
3.2528,0.63962
3.2753,0.62761
3.2981,0.61597
3.3209,0.60469
3.344,0.59376
3.3672,0.58314
3.3905,0.57283
3.414,0.5628
3.4377,0.55304
3.4615,0.54354
3.4855,0.53427
3.5097,0.52523
3.5341,0.5164
3.5586,0.50778
3.5833,0.49934
3.6081,0.49108
3.6331,0.48299
3.6583,0.47505
3.6837,0.46726
3.7092,0.45961
3.735,0.45209
3.7609,0.44469
3.7869,0.4374
3.8132,0.43021
3.8397,0.42312
3.8663,0.41612
3.8931,0.4092
3.9201,0.40236
3.9473,0.39558
3.9747,0.38887
4.0022,0.38221
4.03,0.37559
4.0579,0.36902
4.0861,0.36249
4.1144,0.35598
4.1429,0.34949
4.1717,0.34303
4.2006,0.33657
4.2297,0.33012
4.2591,0.32366
4.2886,0.3172
4.3183,0.31073
4.3483,0.30424
4.3785,0.29772
4.4088,0.29117
4.4394,0.28459
4.4702,0.27796
4.5012,0.27128
4.5324,0.26454
4.5638,0.25774
4.5955,0.25087
4.6274,0.24393
4.6594,0.2369
4.6918,0.22979
4.7243,0.22257
4.7571,0.21526
4.7901,0.20783
4.8233,0.20028
4.8567,0.19262
4.8904,0.18482
4.9243,0.17688
4.9585,0.16881
4.9929,0.16058
5.0275,0.15221
5.0624,0.14369
5.0975,0.13502
5.1328,0.1262
5.1684,0.11726
5.2043,0.10821
5.2403,0.099102
5.2767,0.089988
5.3133,0.080977
5.3501,0.072242
5.3872,0.064062
5.4246,0.056888
5.4622,0.051409
5.5001,0.048514
5.5382,0.049007
5.5766,0.053147
5.6153,0.060527
5.6543,0.07046
5.6935,0.082336
5.733,0.095731
5.7727,0.11038
5.8128,0.12612
5.8531,0.14286
5.8937,0.16057
5.9345,0.17921
5.9757,0.19879
6.0171,0.21931
6.0589,0.24081
6.1009,0.26329
6.1432,0.2868
6.1858,0.31135
6.2287,0.33698
6.2719,0.36372
6.3154,0.3916
6.3592,0.42061
6.4033,0.45042
6.4477,0.48256
6.4924,0.51518
6.5374,0.54907
6.5828,0.58419
6.6284,0.62051
6.6744,0.65802
6.7207,0.69666
6.7673,0.73639
6.8142,0.77713
6.8615,0.81879
6.9091,0.86129
6.957,0.9045
7.0052,0.9483
7.0538,0.99255
7.1027,1.0371
7.152,1.0817
7.2016,1.1263
7.2515,1.1705
7.3018,1.214
7.3525,1.2565
7.4035,1.2973
7.4548,1.3356
7.5065,1.37
7.5586,1.3986
7.611,1.4186
7.6638,1.4258
7.7169,1.4148
7.7704,1.3792
7.8243,1.3127
7.8786,1.2116
7.9332,1.0775
7.9882,0.91833
8.0436,0.7468
8.0994,0.57634
8.1556,0.41801
8.2122,0.28022
8.2691,0.17345
8.3265,0.12436
8.3842,0.15184
8.4423,0.21034
8.5009,0.27028
8.5599,0.32485
8.6192,0.373
8.679,0.4151
8.7392,0.45181
8.7998,0.48385
8.8608,0.51186
8.9223,0.53641
8.9841,0.55799
9.0465,0.577
9.1092,0.59381
9.1724,0.60871
9.236,0.62195
9.3,0.63375
9.3645,0.64429
9.4295,0.65375
9.4949,0.66225
9.5607,0.66991
9.627,0.67684
9.6938,0.68313
9.761,0.68886
9.8287,0.69409
9.8969,0.69889
9.9655,0.70331
10.035,0.70741
10.104,0.71121
10.174,0.71477
10.245,0.71811
10.316,0.72127
10.387,0.72427
10.459,0.72713
10.532,0.72989
10.605,0.73256
10.679,0.73517
10.753,0.73772
10.827,0.74023
10.902,0.74273
10.978,0.74522
11.054,0.74772
11.131,0.75024
11.208,0.7528
11.286,0.7554
11.364,0.75806
11.443,0.76079
11.522,0.76359
11.602,0.76649
11.682,0.76948
11.763,0.77259
11.845,0.77582
11.927,0.77919
12.01,0.7827
12.093,0.78637
12.177,0.7902
12.262,0.79422
12.347,0.79843
12.432,0.80284
12.518,0.80747
12.605,0.81233
12.693,0.81744
12.781,0.8228
12.869,0.82844
12.959,0.83437
13.048,0.84059
13.139,0.84713
13.23,0.85399
13.322,0.86118
13.414,0.86872
13.507,0.8766
13.601,0.88483
13.695,0.89339
13.79,0.90227
13.886,0.91145
13.982,0.92087
14.079,0.93049
14.177,0.94019
14.275,0.94988
14.374,0.95938
14.474,0.96849
14.574,0.97693
14.675,0.98437
14.777,0.99041
14.879,0.99454
14.983,0.99621
15.087,0.9948
15.191,0.98965
15.297,0.98016
15.403,0.96579
15.509,0.94616
15.617,0.92115
15.725,0.89092
15.834,0.85594
15.944,0.81696
16.055,0.77493
16.166,0.73091
16.278,0.68599
16.391,0.64117
16.505,0.5973
16.619,0.55507
16.734,0.51499
16.851,0.47739
16.967,0.44247
17.085,0.41031
17.204,0.38088
17.323,0.3541
17.443,0.32983
17.564,0.30787
17.686,0.28804
17.808,0.27009
17.932,0.25379
18.056,0.23889
18.182,0.22513
18.308,0.21226
18.435,0.20002
18.562,0.18815
18.691,0.17638
18.821,0.16444
18.951,0.15206
19.083,0.13893
19.215,0.12474
19.348,0.10913
19.483,0.091697
19.618,0.071955
19.754,0.049332
19.891,0.023138
20.029,0.0079526
20.168,0.044229
20.307,0.087898
20.448,0.141
20.59,0.20645
20.733,0.28845
20.877,0.39304
21.021,0.52901
21.167,0.7089
21.314,0.94883
21.462,1.2618
21.611,1.6296
21.76,1.9502
21.911,2.0742
22.063,1.9921
22.216,1.8225
22.37,1.6513
22.526,1.5061
22.682,1.3893
22.839,1.2963
22.998,1.2219
23.157,1.1619
23.318,1.113
23.479,1.0728
23.642,1.0395
23.806,1.0119
23.971,0.98879
24.137,0.96956
24.305,0.95359
24.473,0.94046
24.643,0.92987
24.814,0.92158
24.986,0.91547
25.159,0.91152
25.334,0.90978
25.51,0.91045
25.686,0.91392
25.865,0.92082
26.044,0.93214
26.225,0.94913
26.407,0.97119
26.59,0.97835
26.774,0.83226
26.96,0.5345
27.147,0.55997
27.335,0.63559
27.525,0.68542
27.715,0.71863
27.908,0.74293
28.101,0.76248
28.296,0.77969
28.492,0.79614
28.69,0.81313
28.889,0.83198
29.089,0.85442
29.291,0.8831
29.494,0.92226
29.699,0.97641
29.905,1.0118
30.112,0.72065
30.321,0.46371
30.531,0.54135
30.743,0.61147
30.956,0.65736
31.171,0.68954
31.387,0.71403
31.605,0.73403
31.824,0.75134
32.044,0.76706
32.267,0.78198
32.49,0.79668
32.716,0.81174
32.943,0.8279
33.171,0.84632
33.401,0.86966
33.633,0.90637
33.866,0.9539
34.101,0.79165
34.337,0.85597
34.576,0.89272
34.815,0.92435
35.057,0.95695
35.3,0.9934
35.545,1.0378
35.791,1.0935
36.039,1.168
36.289,1.2748
36.541,1.4436
36.794,1.7527
37.05,2.4824
37.307,4.6837
37.565,2.2058
37.826,0.87045
38.088,0.53718
38.352,0.48312
38.618,0.50669
38.886,0.54475
39.156,0.58195
39.427,0.61542
39.701,0.64525
39.976,0.67215
40.253,0.69688
40.533,0.72014
40.814,0.74263
41.097,0.76511
41.382,0.78857
41.669,0.8146
41.958,0.84637
42.249,0.89199
42.542,0.98054
42.837,1.0099
43.134,0.52567
43.433,0.7056
43.734,0.76875
44.037,0.80605
44.343,0.83379
44.65,0.85713
44.96,0.87827
45.272,0.89834
45.586,0.91806
45.902,0.93796
46.22,0.95864
46.541,0.98106
46.864,1.0085
47.189,1.145
47.516,1.0271
47.845,1.0627
48.177,1.0958
48.511,1.1299
48.848,1.1547
49.187,1.0945
49.528,0.76072
49.871,0.70394
50.217,0.84847
50.565,0.94764
50.916,1.0155
51.269,1.0678
51.625,1.1124
51.983,1.153
52.343,1.192
52.706,1.2305
53.072,1.2697
53.44,1.3103
53.81,1.353
54.183,1.3986
54.559,1.4478
54.938,1.5018
55.319,1.5617
55.702,1.6293
56.089,1.707
56.478,1.7986
56.869,1.91
57.264,2.0516
57.661,2.2434
58.061,2.532
58.463,3.0581
58.869,4.6014
59.277,5.8952
59.688,1.946
60.102,3.6063
60.519,0.45582
60.939,0.91496
61.361,1.2673
61.787,1.3533
62.215,1.8327
62.647,2.1694
63.081,2.4822
63.519,2.3415
63.959,1.0174
64.403,2.0025
64.849,3.131
65.299,4.1931
65.752,3.1661
66.208,1.0134
66.667,1.3562
67.13,1.8463
67.595,2.8275
68.064,4.1291
68.536,6.4766
69.011,13.677
69.49,88.073
69.972,9.242
70.457,4.3074
70.946,2.4108
71.438,1.3326
71.933,0.57907
72.432,0.059384
72.934,0.58298
73.44,1.125
73.949,1.7069
74.462,2.3787
74.979,3.2108
75.499,4.3215
76.022,5.9464
76.549,8.6531
77.08,13.81
77.615,7.8528
78.153,8.2069
78.695,28.557
79.241,31.338
79.79,18.494
80.344,16.954
80.901,877.86
81.462,149.9
82.027,29.145
82.596,7.8882
83.169,3.9035
83.746,3.6749
84.326,0.61083
84.911,3.9656
85.5,20.715
86.093,5.2496
86.69,2.4006
87.291,1.5772
87.897,0.5971
88.506,1.4803
89.12,3.2848
89.738,1.587
90.36,0.98025
90.987,0.88751
91.618,0.62099
92.253,0.47635
92.893,0.37571
93.537,0.30103
94.186,0.24395
94.839,0.19969
95.497,0.16521
96.159,0.13845
96.826,0.11797
97.498,0.10266
98.174,0.091634
98.855,0.084083
99.54,0.079269
100.23,0.076515
100.93,0.075235
101.63,0.07496
102.33,0.07534
103.04,0.076127
103.75,0.077155
104.47,0.078317
105.2,0.079547
105.93,0.080806
106.66,0.082074
107.4,0.083342
108.15,0.084607
108.9,0.085871
109.65,0.087136
110.41,0.088408
111.18,0.089691
111.95,0.090989
112.73,0.092305
113.51,0.093642
114.3,0.095003
115.09,0.096388
115.89,0.097797
116.69,0.099232
117.5,0.10069
118.31,0.10217
119.13,0.10368
119.96,0.1052
120.79,0.10675
121.63,0.10831
122.47,0.10989
123.32,0.11148
124.18,0.11308
125.04,0.11469
125.91,0.11631
126.78,0.11793
127.66,0.11956
128.54,0.12119
129.44,0.12281
130.33,0.12444
131.24,0.12606
132.15,0.12768
133.06,0.1293
133.99,0.13091
134.92,0.1325
135.85,0.1341
136.79,0.13568
137.74,0.13725
138.7,0.1388
139.66,0.14035
140.63,0.14188
141.6,0.1434
142.59,0.14491
143.57,0.1464
144.57,0.14788
145.57,0.14934
146.58,0.15079
147.6,0.15222
148.62,0.15364
149.65,0.15504
150.69,0.15643
151.74,0.15779
152.79,0.15915
153.85,0.16048
154.92,0.1618
155.99,0.1631
157.07,0.16439
158.16,0.16566
159.26,0.16691
160.36,0.16815
161.47,0.16937
162.59,0.17058
163.72,0.17177
164.86,0.17294
166,0.1741
167.15,0.17524
168.31,0.17637
169.48,0.17748
170.65,0.17857
171.84,0.17965
173.03,0.18072
174.23,0.18177
175.44,0.18281
176.65,0.18383
177.88,0.18483
179.11,0.18583
180.35,0.18681
181.61,0.18777
182.87,0.18872
184.13,0.18966
185.41,0.19058
186.7,0.19149
187.99,0.19239
189.29,0.19328
190.61,0.19415
191.93,0.19501
193.26,0.19586
194.6,0.19669
195.95,0.19751
197.31,0.19832
198.68,0.19912
200.06,0.19991
201.44,0.20069
202.84,0.20145
204.25,0.20221
205.66,0.20295
207.09,0.20368
208.53,0.2044
209.97,0.20511
211.43,0.20581
212.89,0.20651
214.37,0.20719
215.86,0.20786
217.35,0.20852
218.86,0.20917
220.38,0.20981
221.91,0.21044
223.45,0.21107
225,0.21168
226.56,0.21229
228.13,0.21288
229.71,0.21347
231.3,0.21405
232.91,0.21462
234.52,0.21518
236.15,0.21574
237.79,0.21629
239.44,0.21682
241.1,0.21735
242.77,0.21788
244.45,0.21839
246.15,0.2189
247.85,0.2194
249.57,0.2199
251.3,0.22038
253.05,0.22086
254.8,0.22133
256.57,0.2218
258.35,0.22226
260.14,0.22271
261.94,0.22316
263.76,0.2236
265.59,0.22403
267.43,0.22446
269.29,0.22488
271.15,0.22529
273.03,0.2257
274.93,0.2261
276.84,0.2265
278.75,0.22689
280.69,0.22728
282.63,0.22766
284.59,0.22803
286.57,0.2284
288.56,0.22876
290.56,0.22912
292.57,0.22948
294.6,0.22983
296.64,0.23017
298.7,0.23051
300.77,0.23084
302.86,0.23117
304.96,0.23149
307.07,0.23181
309.2,0.23213
311.35,0.23244
313.51,0.23275
315.68,0.23305
317.87,0.23335
320.08,0.23364
322.3,0.23393
324.53,0.23421
326.78,0.23449
329.05,0.23477
331.33,0.23505
333.63,0.23531
335.94,0.23558
338.27,0.23584
340.62,0.2361
342.98,0.23635
345.36,0.2366
347.75,0.23685
350.16,0.23709
352.59,0.23734
355.04,0.23757
357.5,0.23781
359.98,0.23804
362.48,0.23826
364.99,0.23849
367.52,0.23871
370.07,0.23892
372.64,0.23914
375.22,0.23935
377.82,0.23956
380.44,0.23976
383.08,0.23997
385.74,0.24017
388.41,0.24036
391.11,0.24056
393.82,0.24075
396.55,0.24094
399.3,0.24112
402.07,0.24131
404.86,0.24149
407.67,0.24166
410.49,0.24184
413.34,0.24201
416.21,0.24218
419.09,0.24235
422,0.24252
424.93,0.24268
427.87,0.24284
430.84,0.243
433.83,0.24316
436.84,0.24331
439.87,0.24347
442.92,0.24362
445.99,0.24377
449.08,0.24391
452.2,0.24406
455.33,0.2442
458.49,0.24434
461.67,0.24448
464.87,0.24461
468.1,0.24475
471.34,0.24488
474.61,0.24501
477.9,0.24514
481.22,0.24527
484.55,0.24539
487.92,0.24552
491.3,0.24564
494.71,0.24576
498.14,0.24588
501.59,0.24599
505.07,0.24611
508.57,0.24622
512.1,0.24633
515.65,0.24644
519.23,0.24655
522.83,0.24666
526.45,0.24677
530.11,0.24687
533.78,0.24697
537.48,0.24707
541.21,0.24717
544.96,0.24727
548.74,0.24737
552.55,0.24747
556.38,0.24756
560.24,0.24765
564.13,0.24775
568.04,0.24784
571.98,0.24793
575.94,0.24801
579.94,0.2481
583.96,0.24819
588.01,0.24827
592.09,0.24836
596.19,0.24844
600.33,0.24852
604.49,0.2486
608.68,0.24868
612.91,0.24876
617.16,0.24883
621.44,0.24891
625.75,0.24898
630.09,0.24906
634.46,0.24913
638.86,0.2492
643.29,0.24927
647.75,0.24934
652.24,0.24941
656.76,0.24948
661.32,0.24954
665.9,0.24961
670.52,0.24967
675.17,0.24974
679.85,0.2498
684.57,0.24986
689.32,0.24992
694.1,0.24999
698.91,0.25004
703.76,0.2501
708.64,0.25016
713.55,0.25022
718.5,0.25028
723.49,0.25033
728.5,0.25039
733.56,0.25044
738.64,0.25049
743.76,0.25055
748.92,0.2506
754.12,0.25065
759.35,0.2507
764.61,0.25075
769.92,0.2508
775.26,0.25085
780.63,0.25089
786.05,0.25094
791.5,0.25099
796.99,0.25103
802.51,0.25108
808.08,0.25112
813.68,0.25117
819.33,0.25121
825.01,0.25125
830.73,0.2513
836.49,0.25134
842.29,0.25138
848.13,0.25142
854.02,0.25146
859.94,0.2515
865.9,0.25154
871.91,0.25157
877.95,0.25161
884.04,0.25165
890.17,0.25169
896.35,0.25172
902.56,0.25176
908.82,0.25179
915.13,0.25183
921.47,0.25186
927.86,0.2519
934.3,0.25193
940.78,0.25196
947.3,0.25199
953.87,0.25203
960.49,0.25206
967.15,0.25209
973.85,0.25212
980.61,0.25215
987.41,0.25218
994.26,0.25221
1001.2,0.25224
1008.1,0.25227
1015.1,0.25229
1022.1,0.25232
1029.2,0.25235
1036.4,0.25238
1043.5,0.2524
1050.8,0.25243
1058.1,0.25246
1065.4,0.25248
1072.8,0.25251
1080.2,0.25253
1087.7,0.25256
1095.3,0.25258
1102.9,0.2526
1110.5,0.25263
1118.2,0.25265
1126,0.25267
1133.8,0.2527
1141.6,0.25272
1149.6,0.25274
1157.5,0.25276
1165.6,0.25278
1173.6,0.2528
1181.8,0.25282
1190,0.25285
1198.2,0.25287
1206.5,0.25289
1214.9,0.2529
1223.3,0.25292
1231.8,0.25294
1240.4,0.25296
1249,0.25298
1257.6,0.253
1266.3,0.25302
1275.1,0.25304
1284,0.25305
1292.9,0.25307
1301.8,0.25309
1310.9,0.2531
1320,0.25312
1329.1,0.25314
1338.3,0.25315
1347.6,0.25317
1357,0.25318
1366.4,0.2532
1375.8,0.25322
1385.4,0.25323
1395,0.25325
1404.7,0.25326
1414.4,0.25327
1424.2,0.25329
1434.1,0.2533
1444,0.25332
1454.1,0.25333
1464.1,0.25334
1474.3,0.25336
1484.5,0.25337
1494.8,0.25338
1505.2,0.2534
1515.6,0.25341
1526.1,0.25342
1536.7,0.25343
1547.4,0.25345
1558.1,0.25346
1568.9,0.25347
1579.8,0.25348
1590.7,0.25349
1601.8,0.2535
1612.9,0.25351
1624.1,0.25353
1635.3,0.25354
1646.7,0.25355
1658.1,0.25356
1669.6,0.25357
1681.2,0.25358
1692.8,0.25359
1704.6,0.2536
1716.4,0.25361
1728.3,0.25362
1740.3,0.25363
1752.4,0.25364
1764.5,0.25365
1776.7,0.25366
1789.1,0.25366
1801.5,0.25367
1814,0.25368
1826.5,0.25369
1839.2,0.2537
1852,0.25371
1864.8,0.25372
1877.7,0.25372
1890.8,0.25373
1903.9,0.25374
1917.1,0.25375
1930.4,0.25376
1943.8,0.25376
1957.2,0.25377
1970.8,0.25378
1984.5,0.25379
1998.3,0.25379
2012.1,0.2538
2026.1,0.25381
2040.1,0.25381
2054.3,0.25382
2068.5,0.25383
2082.9,0.25383
2097.3,0.25384
2111.8,0.25385
2126.5,0.25385
2141.2,0.25386
2156.1,0.25387
2171,0.25387
2186.1,0.25388
2201.3,0.25389
2216.5,0.25389
2231.9,0.2539
2247.4,0.2539
2263,0.25391
2278.7,0.25391
2294.5,0.25392
2310.4,0.25392
2326.4,0.25393
2342.5,0.25394
2358.8,0.25394
2375.1,0.25395
2391.6,0.25395
2408.2,0.25396
2424.9,0.25396
2441.7,0.25397
2458.6,0.25397
2475.7,0.25397
2492.9,0.25398
2510.2,0.25398
2527.6,0.25399
2545.1,0.25399
2562.7,0.254
2580.5,0.254
2598.4,0.25401
2616.4,0.25401
2634.6,0.25401
2652.8,0.25402
2671.2,0.25402
2689.8,0.25403
2708.4,0.25403
2727.2,0.25403
2746.1,0.25404
2765.2,0.25404
2784.3,0.25405
2803.7,0.25405
2823.1,0.25405
2842.7,0.25406
2862.4,0.25406
2882.2,0.25406
2902.2,0.25407
2922.4,0.25407
2942.6,0.25407
2963,0.25408
2983.6,0.25408
3004.3,0.25408
3025.1,0.25409
3046.1,0.25409
3067.2,0.25409
3088.5,0.2541
3109.9,0.2541
3131.5,0.2541
3153.2,0.2541
3175.1,0.25411
3197.1,0.25411
3219.2,0.25411
3241.6,0.25412
3264.1,0.25412
3286.7,0.25412
3309.5,0.25412
3332.4,0.25413
3355.5,0.25413
3378.8,0.25413
3402.2,0.25413
3425.8,0.25414
3449.6,0.25414
3473.5,0.25414
3497.6,0.25414
3521.9,0.25415
3546.3,0.25415
3570.9,0.25415
3595.7,0.25415
3620.6,0.25416
3645.7,0.25416
3671,0.25416
3696.4,0.25416
3722.1,0.25416
3747.9,0.25417
3773.9,0.25417
3800.1,0.25417
3826.4,0.25417
3852.9,0.25417
3879.7,0.25418
3906.6,0.25418
3933.7,0.25418
3960.9,0.25418
3988.4,0.25418
4016.1,0.25418
4043.9,0.25419
4072,0.25419
4100.2,0.25419
4128.6,0.25419
4157.3,0.25419
4186.1,0.2542
4215.1,0.2542
4244.4,0.2542
4273.8,0.2542
4303.5,0.2542
4333.3,0.2542
4363.3,0.2542
4393.6,0.25421
4424.1,0.25421
4454.8,0.25421
4485.7,0.25421
4516.8,0.25421
4548.1,0.25421
4579.6,0.25421
4611.4,0.25422
4643.4,0.25422
4675.6,0.25422
4708,0.25422
4740.7,0.25422
4773.5,0.25422
4806.6,0.25422
4840,0.25423
4873.5,0.25423
4907.3,0.25423
4941.4,0.25423
4975.6,0.25423
5010.1,0.25423
5044.9,0.25423
5079.9,0.25423
5115.1,0.25423
5150.6,0.25424
5186.3,0.25424
5222.3,0.25424
5258.5,0.25424
5295,0.25424
5331.7,0.25424
5368.6,0.25424
5405.9,0.25424
5443.4,0.25424
5481.1,0.25424
5519.1,0.25425
5557.4,0.25425
5596,0.25425
5634.8,0.25425
5673.8,0.25425
5713.2,0.25425
5752.8,0.25425
5792.7,0.25425
5832.9,0.25425
5873.3,0.25425
5914.1,0.25425
5955.1,0.25426
5996.4,0.25426
6038,0.25426
6079.8,0.25426
6122,0.25426
6164.5,0.25426
6207.2,0.25426
6250.3,0.25426
6293.6,0.25426
6337.3,0.25426
6381.2,0.25426
6425.5,0.25426
6470,0.25426
6514.9,0.25426
6560.1,0.25427
6605.6,0.25427
6651.4,0.25427
6697.5,0.25427
6744,0.25427
6790.7,0.25427
6837.8,0.25427
6885.2,0.25427
6933,0.25427
6981.1,0.25427
7029.5,0.25427
7078.2,0.25427
7127.3,0.25427
7176.8,0.25427
7226.5,0.25427
7276.6,0.25427
7327.1,0.25428
7377.9,0.25428
7429.1,0.25428
7480.6,0.25428
7532.5,0.25428
7584.7,0.25428
7637.3,0.25428
7690.3,0.25428
7743.6,0.25428
7797.3,0.25428
7851.4,0.25428
7905.9,0.25428
7960.7,0.25428
8015.9,0.25428
8071.5,0.25428
8127.5,0.25428
8183.8,0.25428
8240.6,0.25428
8297.7,0.25428
8355.3,0.25428
8413.2,0.25428
8471.6,0.25428
8530.3,0.25429
8589.5,0.25429
8649.1,0.25429
8709,0.25429
8769.4,0.25429
8830.2,0.25429
8891.5,0.25429
8953.2,0.25429
9015.2,0.25429
9077.8,0.25429
9140.7,0.25429
9204.1,0.25429
9267.9,0.25429
9332.2,0.25429
9396.9,0.25429
9462.1,0.25429
9527.7,0.25429
9593.8,0.25429
9660.3,0.25429
9727.3,0.25429
9794.8,0.25429
9862.7,0.25429
9931.1,0.25429
10000,0.25429


==> FSS_err_rom_sur.csv <==
0.01,1.1253e-08
0.010069,1.1253e-08
0.010139,1.1253e-08
0.01021,1.1253e-08
0.01028,1.1254e-08
0.010352,1.1254e-08
0.010423,1.1254e-08
0.010496,1.1254e-08
0.010568,1.1254e-08
0.010642,1.1254e-08
0.010716,1.1254e-08
0.01079,1.1254e-08
0.010865,1.1254e-08
0.01094,1.1254e-08
0.011016,1.1254e-08
0.011092,1.1254e-08
0.011169,1.1254e-08
0.011247,1.1255e-08
0.011325,1.1255e-08
0.011403,1.1255e-08
0.011482,1.1255e-08
0.011562,1.1255e-08
0.011642,1.1255e-08
0.011723,1.1255e-08
0.011804,1.1255e-08
0.011886,1.1255e-08
0.011968,1.1255e-08
0.012051,1.1255e-08
0.012135,1.1255e-08
0.012219,1.1255e-08
0.012304,1.1256e-08
0.012389,1.1256e-08
0.012475,1.1256e-08
0.012562,1.1256e-08
0.012649,1.1256e-08
0.012737,1.1256e-08
0.012825,1.1256e-08
0.012914,1.1256e-08
0.013003,1.1256e-08
0.013094,1.1256e-08
0.013184,1.1256e-08
0.013276,1.1257e-08
0.013368,1.1257e-08
0.013461,1.1257e-08
0.013554,1.1257e-08
0.013648,1.1257e-08
0.013743,1.1257e-08
0.013838,1.1257e-08
0.013934,1.1257e-08
0.014031,1.1257e-08
0.014128,1.1257e-08
0.014226,1.1257e-08
0.014324,1.1258e-08
0.014424,1.1258e-08
0.014524,1.1258e-08
0.014625,1.1258e-08
0.014726,1.1258e-08
0.014828,1.1258e-08
0.014931,1.1258e-08
0.015034,1.1258e-08
0.015139,1.1258e-08
0.015244,1.1258e-08
0.015349,1.1259e-08
0.015456,1.1259e-08
0.015563,1.1259e-08
0.015671,1.1259e-08
0.01578,1.1259e-08
0.015889,1.1259e-08
0.015999,1.1259e-08
0.01611,1.1259e-08
0.016222,1.1259e-08
0.016335,1.126e-08
0.016448,1.126e-08
0.016562,1.126e-08
0.016677,1.126e-08
0.016792,1.126e-08
0.016909,1.126e-08
0.017026,1.126e-08
0.017144,1.126e-08
0.017263,1.126e-08
0.017383,1.126e-08
0.017503,1.1261e-08
0.017625,1.1261e-08
0.017747,1.1261e-08
0.01787,1.1261e-08
0.017994,1.1261e-08
0.018119,1.1261e-08
0.018244,1.1261e-08
0.018371,1.1261e-08
0.018498,1.1261e-08
0.018627,1.1262e-08
0.018756,1.1262e-08
0.018886,1.1262e-08
0.019017,1.1262e-08
0.019149,1.1262e-08
0.019282,1.1262e-08
0.019415,1.1262e-08
0.01955,1.1262e-08
0.019686,1.1262e-08
0.019822,1.1263e-08
0.01996,1.1263e-08
0.020098,1.1263e-08
0.020237,1.1263e-08
0.020378,1.1263e-08
0.020519,1.1263e-08
0.020661,1.1263e-08
0.020805,1.1263e-08
0.020949,1.1263e-08
0.021094,1.1264e-08
0.02124,1.1264e-08
0.021388,1.1264e-08
0.021536,1.1264e-08
0.021685,1.1264e-08
0.021836,1.1264e-08
0.021987,1.1264e-08
0.02214,1.1264e-08
0.022293,1.1264e-08
0.022448,1.1264e-08
0.022604,1.1265e-08
0.02276,1.1265e-08
0.022918,1.1265e-08
0.023077,1.1265e-08
0.023237,1.1265e-08
0.023398,1.1265e-08
0.023561,1.1265e-08
0.023724,1.1265e-08
0.023889,1.1265e-08
0.024054,1.1265e-08
0.024221,1.1266e-08
0.024389,1.1266e-08
0.024558,1.1266e-08
0.024728,1.1266e-08
0.0249,1.1266e-08
0.025073,1.1266e-08
0.025246,1.1266e-08
0.025422,1.1266e-08
0.025598,1.1266e-08
0.025775,1.1266e-08
0.025954,1.1267e-08
0.026134,1.1267e-08
0.026315,1.1267e-08
0.026498,1.1267e-08
0.026682,1.1267e-08
0.026867,1.1267e-08
0.027053,1.1267e-08
0.027241,1.1267e-08
0.02743,1.1267e-08
0.02762,1.1267e-08
0.027811,1.1267e-08
0.028004,1.1267e-08
0.028198,1.1268e-08
0.028394,1.1268e-08
0.028591,1.1268e-08
0.028789,1.1268e-08
0.028989,1.1268e-08
0.02919,1.1268e-08
0.029392,1.1268e-08
0.029596,1.1268e-08
0.029801,1.1268e-08
0.030008,1.1268e-08
0.030216,1.1268e-08
0.030426,1.1268e-08
0.030637,1.1268e-08
0.030849,1.1268e-08
0.031063,1.1269e-08
0.031279,1.1269e-08
0.031496,1.1269e-08
0.031714,1.1269e-08
0.031934,1.1269e-08
0.032155,1.1269e-08
0.032378,1.1269e-08
0.032603,1.1269e-08
0.032829,1.1269e-08
0.033057,1.1269e-08
0.033286,1.1269e-08
0.033517,1.1269e-08
0.033749,1.1269e-08
0.033983,1.1269e-08
0.034219,1.1269e-08
0.034456,1.1269e-08
0.034695,1.1269e-08
0.034936,1.1269e-08
0.035178,1.1269e-08
0.035422,1.1269e-08
0.035668,1.1269e-08
0.035915,1.1269e-08
0.036164,1.1269e-08
0.036415,1.1269e-08
0.036668,1.1269e-08
0.036922,1.127e-08
0.037178,1.127e-08
0.037436,1.127e-08
0.037695,1.127e-08
0.037957,1.127e-08
0.03822,1.127e-08
0.038485,1.127e-08
0.038752,1.127e-08
0.039021,1.127e-08
0.039291,1.127e-08
0.039564,1.127e-08
0.039838,1.127e-08
0.040115,1.127e-08
0.040393,1.127e-08
0.040673,1.127e-08
0.040955,1.127e-08
0.041239,1.127e-08
0.041525,1.127e-08
0.041813,1.1269e-08
0.042103,1.1269e-08
0.042395,1.1269e-08
0.042689,1.1269e-08
0.042985,1.1269e-08
0.043283,1.1269e-08
0.043583,1.1269e-08
0.043886,1.1269e-08
0.04419,1.1269e-08
0.044496,1.1269e-08
0.044805,1.1269e-08
0.045116,1.1269e-08
0.045429,1.1269e-08
0.045744,1.1269e-08
0.046061,1.1269e-08
0.04638,1.1269e-08
0.046702,1.1269e-08
0.047026,1.1269e-08
0.047352,1.1269e-08
0.04768,1.1269e-08
0.048011,1.1269e-08
0.048344,1.1269e-08
0.048679,1.1268e-08
0.049017,1.1268e-08
0.049357,1.1268e-08
0.049699,1.1268e-08
0.050044,1.1268e-08
0.050391,1.1268e-08
0.05074,1.1268e-08
0.051092,1.1268e-08
0.051446,1.1268e-08
0.051803,1.1268e-08
0.052163,1.1268e-08
0.052524,1.1267e-08
0.052889,1.1267e-08
0.053255,1.1267e-08
0.053625,1.1267e-08
0.053997,1.1267e-08
0.054371,1.1267e-08
0.054748,1.1267e-08
0.055128,1.1267e-08
0.05551,1.1266e-08
0.055895,1.1266e-08
0.056283,1.1266e-08
0.056673,1.1266e-08
0.057066,1.1266e-08
0.057462,1.1266e-08
0.05786,1.1266e-08
0.058262,1.1265e-08
0.058666,1.1265e-08
0.059073,1.1265e-08
0.059482,1.1265e-08
0.059895,1.1265e-08
0.06031,1.1265e-08
0.060728,1.1264e-08
0.06115,1.1264e-08
0.061574,1.1264e-08
0.062001,1.1264e-08
0.062431,1.1264e-08
0.062864,1.1263e-08
0.0633,1.1263e-08
0.063739,1.1263e-08
0.064181,1.1263e-08
0.064626,1.1263e-08
0.065074,1.1262e-08
0.065525,1.1262e-08
0.06598,1.1262e-08
0.066437,1.1262e-08
0.066898,1.1261e-08
0.067362,1.1261e-08
0.067829,1.1261e-08
0.068299,1.1261e-08
0.068773,1.126e-08
0.06925,1.126e-08
0.06973,1.126e-08
0.070214,1.126e-08
0.070701,1.1259e-08
0.071191,1.1259e-08
0.071685,1.1259e-08
0.072182,1.1259e-08
0.072683,1.1258e-08
0.073187,1.1258e-08
0.073694,1.1258e-08
0.074205,1.1257e-08
0.07472,1.1257e-08
0.075238,1.1257e-08
0.07576,1.1256e-08
0.076285,1.1256e-08
0.076814,1.1256e-08
0.077347,1.1256e-08
0.077884,1.1255e-08
0.078424,1.1255e-08
0.078968,1.1254e-08
0.079515,1.1254e-08
0.080067,1.1254e-08
0.080622,1.1253e-08
0.081181,1.1253e-08
0.081744,1.1253e-08
0.082311,1.1252e-08
0.082882,1.1252e-08
0.083457,1.1252e-08
0.084035,1.1251e-08
0.084618,1.1251e-08
0.085205,1.125e-08
0.085796,1.125e-08
0.086391,1.125e-08
0.08699,1.1249e-08
0.087593,1.1249e-08
0.088201,1.1248e-08
0.088813,1.1248e-08
0.089428,1.1247e-08
0.090049,1.1247e-08
0.090673,1.1247e-08
0.091302,1.1246e-08
0.091935,1.1246e-08
0.092573,1.1245e-08
0.093215,1.1245e-08
0.093861,1.1244e-08
0.094512,1.1244e-08
0.095168,1.1243e-08
0.095828,1.1243e-08
0.096492,1.1242e-08
0.097161,1.1242e-08
0.097835,1.1241e-08
0.098514,1.1241e-08
0.099197,1.124e-08
0.099885,1.124e-08
0.10058,1.1239e-08
0.10128,1.1239e-08
0.10198,1.1238e-08
0.10268,1.1237e-08
0.1034,1.1237e-08
0.10411,1.1236e-08
0.10484,1.1236e-08
0.10556,1.1235e-08
0.1063,1.1235e-08
0.10703,1.1234e-08
0.10777,1.1233e-08
0.10852,1.1233e-08
0.10927,1.1232e-08
0.11003,1.1231e-08
0.1108,1.1231e-08
0.11156,1.123e-08
0.11234,1.123e-08
0.11312,1.1229e-08
0.1139,1.1228e-08
0.11469,1.1228e-08
0.11549,1.1227e-08
0.11629,1.1226e-08
0.11709,1.1226e-08
0.11791,1.1225e-08
0.11872,1.1224e-08
0.11955,1.1224e-08
0.12038,1.1223e-08
0.12121,1.1222e-08
0.12205,1.1221e-08
0.1229,1.1221e-08
0.12375,1.122e-08
0.12461,1.1219e-08
0.12547,1.1219e-08
0.12634,1.1218e-08
0.12722,1.1217e-08
0.1281,1.1216e-08
0.12899,1.1216e-08
0.12988,1.1215e-08
0.13079,1.1214e-08
0.13169,1.1213e-08
0.13261,1.1212e-08
0.13353,1.1212e-08
0.13445,1.1211e-08
0.13538,1.121e-08
0.13632,1.1209e-08
0.13727,1.1209e-08
0.13822,1.1208e-08
0.13918,1.1207e-08
0.14014,1.1206e-08
0.14112,1.1205e-08
0.14209,1.1204e-08
0.14308,1.1204e-08
0.14407,1.1203e-08
0.14507,1.1202e-08
0.14608,1.1201e-08
0.14709,1.12e-08
0.14811,1.1199e-08
0.14914,1.1199e-08
0.15017,1.1198e-08
0.15121,1.1197e-08
0.15226,1.1196e-08
0.15332,1.1195e-08
0.15438,1.1194e-08
0.15545,1.1194e-08
0.15653,1.1193e-08
0.15762,1.1192e-08
0.15871,1.1191e-08
0.15981,1.119e-08
0.16092,1.1189e-08
0.16203,1.1189e-08
0.16316,1.1188e-08
0.16429,1.1187e-08
0.16543,1.1186e-08
0.16658,1.1185e-08
0.16773,1.1184e-08
0.16889,1.1184e-08
0.17007,1.1183e-08
0.17124,1.1182e-08
0.17243,1.1181e-08
0.17363,1.118e-08
0.17483,1.118e-08
0.17604,1.1179e-08
0.17727,1.1178e-08
0.17849,1.1177e-08
0.17973,1.1176e-08
0.18098,1.1176e-08
0.18223,1.1175e-08
0.1835,1.1174e-08
0.18477,1.1174e-08
0.18605,1.1173e-08
0.18734,1.1172e-08
0.18864,1.1172e-08
0.18995,1.1171e-08
0.19127,1.117e-08
0.19259,1.117e-08
0.19393,1.1169e-08
0.19527,1.1169e-08
0.19663,1.1168e-08
0.19799,1.1168e-08
0.19937,1.1167e-08
0.20075,1.1167e-08
0.20214,1.1166e-08
0.20354,1.1166e-08
0.20495,1.1165e-08
0.20638,1.1165e-08
0.20781,1.1165e-08
0.20925,1.1164e-08
0.2107,1.1164e-08
0.21216,1.1164e-08
0.21363,1.1164e-08
0.21511,1.1164e-08
0.2166,1.1164e-08
0.21811,1.1164e-08
0.21962,1.1164e-08
0.22114,1.1164e-08
0.22268,1.1164e-08
0.22422,1.1164e-08
0.22578,1.1164e-08
0.22734,1.1164e-08
0.22892,1.1165e-08
0.23051,1.1165e-08
0.2321,1.1166e-08
0.23371,1.1166e-08
0.23533,1.1167e-08
0.23697,1.1167e-08
0.23861,1.1168e-08
0.24026,1.1169e-08
0.24193,1.117e-08
0.24361,1.1171e-08
0.2453,1.1172e-08
0.247,1.1173e-08
0.24871,1.1174e-08
0.25044,1.1176e-08
0.25217,1.1177e-08
0.25392,1.1179e-08
0.25568,1.118e-08
0.25746,1.1182e-08
0.25924,1.1184e-08
0.26104,1.1186e-08
0.26285,1.1188e-08
0.26467,1.1191e-08
0.26651,1.1193e-08
0.26836,1.1195e-08
0.27022,1.1198e-08
0.27209,1.1201e-08
0.27398,1.1204e-08
0.27588,1.1207e-08
0.27779,1.121e-08
0.27972,1.1214e-08
0.28166,1.1218e-08
0.28361,1.1221e-08
0.28558,1.1226e-08
0.28756,1.123e-08
0.28955,1.1234e-08
0.29156,1.1239e-08
0.29359,1.1244e-08
0.29562,1.1249e-08
0.29767,1.1254e-08
0.29974,1.126e-08
0.30181,1.1265e-08
0.30391,1.1271e-08
0.30602,1.1278e-08
0.30814,1.1284e-08
0.31027,1.1291e-08
0.31243,1.1298e-08
0.31459,1.1306e-08
0.31677,1.1313e-08
0.31897,1.1321e-08
0.32118,1.133e-08
0.32341,1.1338e-08
0.32565,1.1347e-08
0.32791,1.1357e-08
0.33019,1.1366e-08
0.33248,1.1376e-08
0.33478,1.1387e-08
0.3371,1.1398e-08
0.33944,1.1409e-08
0.3418,1.1421e-08
0.34417,1.1433e-08
0.34655,1.1446e-08
0.34896,1.1459e-08
0.35138,1.1472e-08
0.35381,1.1486e-08
0.35627,1.1501e-08
0.35874,1.1516e-08
0.36123,1.1531e-08
0.36373,1.1547e-08
0.36625,1.1564e-08
0.36879,1.1581e-08
0.37135,1.1599e-08
0.37393,1.1617e-08
0.37652,1.1637e-08
0.37913,1.1656e-08
0.38176,1.1677e-08
0.38441,1.1698e-08
0.38707,1.1719e-08
0.38976,1.1742e-08
0.39246,1.1765e-08
0.39518,1.1789e-08
0.39792,1.1814e-08
0.40068,1.1839e-08
0.40346,1.1865e-08
0.40626,1.1892e-08
0.40908,1.192e-08
0.41191,1.1949e-08
0.41477,1.1979e-08
0.41765,1.201e-08
0.42054,1.2041e-08
0.42346,1.2074e-08
0.4264,1.2107e-08
0.42935,1.2142e-08
0.43233,1.2177e-08
0.43533,1.2214e-08
0.43835,1.2252e-08
0.44139,1.229e-08
0.44445,1.233e-08
0.44753,1.2371e-08
0.45064,1.2413e-08
0.45376,1.2457e-08
0.45691,1.2502e-08
0.46008,1.2547e-08
0.46327,1.2595e-08
0.46648,1.2643e-08
0.46972,1.2693e-08
0.47297,1.2744e-08
0.47625,1.2796e-08
0.47956,1.285e-08
0.48288,1.2905e-08
0.48623,1.2962e-08
0.4896,1.302e-08
0.493,1.308e-08
0.49642,1.3141e-08
0.49986,1.3204e-08
0.50333,1.3268e-08
0.50682,1.3334e-08
0.51033,1.3401e-08
0.51387,1.347e-08
0.51744,1.3541e-08
0.52102,1.3613e-08
0.52464,1.3687e-08
0.52828,1.3763e-08
0.53194,1.384e-08
0.53563,1.3919e-08
0.53934,1.4e-08
0.54308,1.4083e-08
0.54685,1.4167e-08
0.55064,1.4253e-08
0.55446,1.4341e-08
0.55831,1.4431e-08
0.56218,1.4522e-08
0.56608,1.4615e-08
0.57,1.471e-08
0.57396,1.4807e-08
0.57794,1.4906e-08
0.58195,1.5006e-08
0.58598,1.5108e-08
0.59005,1.5212e-08
0.59414,1.5318e-08
0.59826,1.5425e-08
0.60241,1.5534e-08
0.60658,1.5644e-08
0.61079,1.5756e-08
0.61503,1.587e-08
0.61929,1.5985e-08
0.62359,1.6102e-08
0.62791,1.622e-08
0.63227,1.634e-08
0.63665,1.6461e-08
0.64107,1.6583e-08
0.64551,1.6706e-08
0.64999,1.683e-08
0.6545,1.6955e-08
0.65904,1.7081e-08
0.66361,1.7208e-08
0.66821,1.7336e-08
0.67284,1.7464e-08
0.67751,1.7592e-08
0.68221,1.7721e-08
0.68694,1.785e-08
0.6917,1.7978e-08
0.6965,1.8107e-08
0.70133,1.8234e-08
0.70619,1.8362e-08
0.71109,1.8488e-08
0.71602,1.8613e-08
0.72099,1.8736e-08
0.72599,1.8858e-08
0.73102,1.8978e-08
0.73609,1.9096e-08
0.7412,1.9211e-08
0.74634,1.9323e-08
0.75152,1.9431e-08
0.75673,1.9536e-08
0.76198,1.9637e-08
0.76726,1.9733e-08
0.77258,1.9824e-08
0.77794,1.9909e-08
0.78333,1.9988e-08
0.78877,2.006e-08
0.79424,2.0125e-08
0.79974,2.0182e-08
0.80529,2.023e-08
0.81088,2.0269e-08
0.8165,2.0298e-08
0.82216,2.0315e-08
0.82786,2.0321e-08
0.83361,2.0314e-08
0.83939,2.0293e-08
0.84521,2.0258e-08
0.85107,2.0207e-08
0.85697,2.0139e-08
0.86291,2.0053e-08
0.8689,1.9948e-08
0.87493,1.9822e-08
0.88099,1.9675e-08
0.8871,1.9504e-08
0.89326,1.9308e-08
0.89945,1.9086e-08
0.90569,1.8836e-08
0.91197,1.8557e-08
0.91829,1.8246e-08
0.92466,1.7903e-08
0.93107,1.7524e-08
0.93753,1.711e-08
0.94403,1.6658e-08
0.95058,1.6166e-08
0.95717,1.5633e-08
0.96381,1.5058e-08
0.9705,1.4442e-08
0.97723,1.3783e-08
0.984,1.3084e-08
0.99083,1.2347e-08
0.9977,1.1579e-08
1.0046,1.0789e-08
1.0116,9.9947e-09
1.0186,9.2224e-09
1.0257,8.5138e-09
1.0328,7.9313e-09
1.0399,7.5597e-09
1.0472,7.4961e-09
1.0544,7.821e-09
1.0617,8.5669e-09
1.0691,9.7154e-09
1.0765,1.1221e-08
1.084,1.3039e-08
1.0915,1.5132e-08
1.0991,1.748e-08
1.1067,2.0069e-08
1.1144,2.2895e-08
1.1221,2.5958e-08
1.1299,2.9264e-08
1.1377,3.2818e-08
1.1456,3.6632e-08
1.1535,4.0717e-08
1.1615,4.5087e-08
1.1696,4.9756e-08
1.1777,5.4742e-08
1.1859,6.0063e-08
1.1941,6.5738e-08
1.2024,7.1789e-08
1.2107,7.8238e-08
1.2191,8.511e-08
1.2276,9.2432e-08
1.2361,1.0023e-07
1.2447,1.0854e-07
1.2533,1.1738e-07
1.262,1.268e-07
1.2707,1.3683e-07
1.2795,1.4751e-07
1.2884,1.5889e-07
1.2973,1.71e-07
1.3063,1.839e-07
1.3154,1.9765e-07
1.3245,2.1228e-07
1.3337,2.2788e-07
1.343,2.445e-07
1.3523,2.6221e-07
1.3617,2.8109e-07
1.3711,3.0122e-07
1.3806,3.2269e-07
1.3902,3.4559e-07
1.3998,3.7002e-07
1.4095,3.961e-07
1.4193,4.2395e-07
1.4291,4.537e-07
1.4391,4.8548e-07
1.449,5.1945e-07
1.4591,5.5579e-07
1.4692,5.9466e-07
1.4794,6.3628e-07
1.4897,6.8085e-07
1.5,7.2861e-07
1.5104,7.7983e-07
1.5209,8.3479e-07
1.5314,8.938e-07
1.542,9.5722e-07
1.5527,1.0254e-06
1.5635,1.0988e-06
1.5743,1.1779e-06
1.5853,1.2631e-06
1.5963,1.3552e-06
1.6073,1.4546e-06
1.6185,1.5622e-06
1.6297,1.6787e-06
1.641,1.8051e-06
1.6524,1.9423e-06
1.6638,2.0917e-06
1.6754,2.2544e-06
1.687,2.432e-06
1.6987,2.6263e-06
1.7105,2.8393e-06
1.7223,3.0733e-06
1.7343,3.331e-06
1.7463,3.6156e-06
1.7584,3.9309e-06
1.7706,4.2813e-06
1.7829,4.6723e-06
1.7953,5.1102e-06
1.8077,5.6029e-06
1.8202,6.1601e-06
1.8329,6.794e-06
1.8456,7.5198e-06
1.8584,8.357e-06
1.8713,9.3311e-06
1.8842,1.0476e-05
1.8973,1.1837e-05
1.9105,1.3479e-05
1.9237,1.5493e-05
1.9371,1.8016e-05
1.9505,2.126e-05
1.964,2.5577e-05
1.9776,3.1589e-05
1.9914,4.052e-05
2.0052,5.5143e-05
2.0191,8.3384e-05
2.0331,0.0001606
2.0472,0.0011371
2.0614,0.00023002
2.0757,0.00010911
2.0901,7.2832e-05
2.1046,5.5354e-05
2.1192,4.5049e-05
2.1339,3.8232e-05
2.1487,3.3369e-05
2.1636,2.9704e-05
2.1786,2.6827e-05
2.1937,2.4491e-05
2.2089,2.2544e-05
2.2242,2.0884e-05
2.2396,1.9446e-05
2.2552,1.8187e-05
2.2708,1.7078e-05
2.2865,1.6105e-05
2.3024,1.5264e-05
2.3184,1.4557e-05
2.3344,1.399e-05
2.3506,1.357e-05
2.3669,1.3302e-05
2.3834,1.3185e-05
2.3999,1.321e-05
2.4165,1.3361e-05
2.4333,1.3617e-05
2.4502,1.3955e-05
2.4672,1.435e-05
2.4843,1.4785e-05
2.5015,1.5241e-05
2.5188,1.5707e-05
2.5363,1.6174e-05
2.5539,1.6636e-05
2.5716,1.709e-05
2.5894,1.7533e-05
2.6074,1.7967e-05
2.6255,1.839e-05
2.6437,1.8805e-05
2.662,1.9212e-05
2.6805,1.9614e-05
2.6991,2.001e-05
2.7178,2.0404e-05
2.7366,2.0796e-05
2.7556,2.1188e-05
2.7747,2.158e-05
2.794,2.1974e-05
2.8134,2.2372e-05
2.8329,2.2773e-05
2.8525,2.3179e-05
2.8723,2.359e-05
2.8922,2.4007e-05
2.9123,2.4431e-05
2.9325,2.4862e-05
2.9528,2.5301e-05
2.9733,2.5748e-05
2.9939,2.6203e-05
3.0147,2.6668e-05
3.0356,2.7142e-05
3.0566,2.7625e-05
3.0778,2.8119e-05
3.0992,2.8623e-05
3.1207,2.9137e-05
3.1423,2.9663e-05
3.1641,3.0199e-05
3.186,3.0746e-05
3.2081,3.1305e-05
3.2304,3.1875e-05
3.2528,3.2458e-05
3.2753,3.3052e-05
3.2981,3.3658e-05
3.3209,3.4276e-05
3.344,3.4906e-05
3.3672,3.5549e-05
3.3905,3.6204e-05
3.414,3.6872e-05
3.4377,3.7552e-05
3.4615,3.8244e-05
3.4855,3.8949e-05
3.5097,3.9667e-05
3.5341,4.0396e-05
3.5586,4.1138e-05
3.5833,4.1892e-05
3.6081,4.2658e-05
3.6331,4.3435e-05
3.6583,4.4224e-05
3.6837,4.5024e-05
3.7092,4.5835e-05
3.735,4.6656e-05
3.7609,4.7488e-05
3.7869,4.8328e-05
3.8132,4.9178e-05
3.8397,5.0036e-05
3.8663,5.0901e-05
3.8931,5.1773e-05
3.9201,5.2651e-05
3.9473,5.3534e-05
3.9747,5.442e-05
4.0022,5.5309e-05
4.03,5.6198e-05
4.0579,5.7088e-05
4.0861,5.7975e-05
4.1144,5.8858e-05
4.1429,5.9735e-05
4.1717,6.0604e-05
4.2006,6.1463e-05
4.2297,6.2309e-05
4.2591,6.3138e-05
4.2886,6.3948e-05
4.3183,6.4736e-05
4.3483,6.5497e-05
4.3785,6.6228e-05
4.4088,6.6924e-05
4.4394,6.758e-05
4.4702,6.819e-05
4.5012,6.8749e-05
4.5324,6.9251e-05
4.5638,6.9689e-05
4.5955,7.0054e-05
4.6274,7.0339e-05
4.6594,7.0534e-05
4.6918,7.063e-05
4.7243,7.0616e-05
4.7571,7.0479e-05
4.7901,7.0208e-05
4.8233,6.9788e-05
4.8567,6.9203e-05
4.8904,6.8436e-05
4.9243,6.747e-05
4.9585,6.6284e-05
4.9929,6.4855e-05
5.0275,6.316e-05
5.0624,6.1171e-05
5.0975,5.8859e-05
5.1328,5.6192e-05
5.1684,5.3134e-05
5.2043,4.9647e-05
5.2403,4.5687e-05
5.2767,4.1206e-05
5.3133,3.6151e-05
5.3501,3.0464e-05
5.3872,2.408e-05
5.4246,1.6926e-05
5.4622,8.9213e-06
5.5001,2.4293e-08
5.5382,1.0013e-05
5.5766,2.1159e-05
5.6153,3.3593e-05
5.6543,4.7465e-05
5.6935,6.2944e-05
5.733,8.0231e-05
5.7727,9.9556e-05
5.8128,0.0001212
5.8531,0.00014549
5.8937,0.00017285
5.9345,0.00020381
5.9757,0.00023904
6.0171,0.00027948
6.0589,0.00032646
6.1009,0.00038201
6.1432,0.00044938
6.1858,0.00053441
6.2287,0.00064866
6.2719,0.00081912
6.3154,0.0011255
6.3592,0.0019373
6.4033,0.011367
6.4477,0.0021667
6.4924,0.0011039
6.5374,0.00090605
6.5828,0.00090701
6.6284,0.00097801
6.6744,0.0010815
6.7207,0.0012051
6.7673,0.0013449
6.8142,0.0014999
6.8615,0.0016704
6.9091,0.0018575
6.957,0.0020625
7.0052,0.0022871
7.0538,0.0025334
7.1027,0.0028037
7.152,0.0031006
7.2016,0.0034274
7.2515,0.0037876
7.3018,0.0041855
7.3525,0.0046258
7.4035,0.0051139
7.4548,0.0056555
7.5065,0.0062561
7.5586,0.0069202
7.611,0.0076499
7.6638,0.0084432
7.7169,0.0092935
7.7704,0.010198
7.8243,0.011196
7.8786,0.012576
7.9332,0.016929
7.9882,0.0096228
8.0436,0.0076011
8.0994,0.0079729
8.1556,0.0077972
8.2122,0.0074029
8.2691,0.0069242
8.3265,0.0064246
8.3842,0.0059354
8.4423,0.0054716
8.5009,0.0050389
8.5599,0.0046385
8.6192,0.0042694
8.679,0.0039291
8.7392,0.003615
8.7998,0.0033244
8.8608,0.0030545
8.9223,0.0028031
8.9841,0.0025679
9.0465,0.0023469
9.1092,0.0021385
9.1724,0.0019412
9.236,0.0017536
9.3,0.0015744
9.3645,0.0014028
9.4295,0.0012377
9.4949,0.0010782
9.5607,0.00092378
9.627,0.00077361
9.6938,0.00062712
9.761,0.00048378
9.8287,0.00034308
9.8969,0.00020458
9.9655,6.7864e-05
10.035,6.7452e-05
10.104,0.00020172
10.174,0.00033526
10.245,0.00046838
10.316,0.00060136
10.387,0.00073447
10.459,0.00086797
10.532,0.0010021
10.605,0.0011371
10.679,0.0012731
10.753,0.0014104
10.827,0.0015492
10.902,0.0016896
10.978,0.0018319
11.054,0.0019762
11.131,0.0021228
11.208,0.0022716
11.286,0.002423
11.364,0.0025771
11.443,0.0027341
11.522,0.002894
11.602,0.003057
11.682,0.0032233
11.763,0.0033929
11.845,0.0035661
11.927,0.0037429
12.01,0.0039233
12.093,0.0041076
12.177,0.0042958
12.262,0.0044879
12.347,0.0046839
12.432,0.004884
12.518,0.005088
12.605,0.005296
12.693,0.0055079
12.781,0.0057234
12.869,0.0059426
12.959,0.006165
13.048,0.0063905
13.139,0.0066185
13.23,0.0068486
13.322,0.0070801
13.414,0.0073123
13.507,0.0075441
13.601,0.0077743
13.695,0.0080016
13.79,0.0082242
13.886,0.00844
13.982,0.0086468
14.079,0.0088417
14.177,0.0090217
14.275,0.009184
14.374,0.009326
14.474,0.0094471
14.574,0.0095527
14.675,0.0096665
14.777,0.0098853
14.879,0.010829
14.983,0.011577
15.087,0.0068946
15.191,0.0069416
15.297,0.0065433
15.403,0.0059162
15.509,0.0051164
15.617,0.0041699
15.725,0.0030971
15.834,0.0019195
15.944,0.0006603
16.055,0.0006557
16.166,0.0020044
16.278,0.0033635
16.391,0.004714
16.505,0.0060408
16.619,0.0073322
16.734,0.00858
16.851,0.0097788
16.967,0.010925
17.085,0.012017
17.204,0.013052
17.323,0.014029
17.443,0.014947
17.564,0.015803
17.686,0.016594
17.808,0.017315
17.932,0.01796
18.056,0.018521
18.182,0.018987
18.308,0.019346
18.435,0.019581
18.562,0.019673
18.691,0.019598
18.821,0.019326
18.951,0.01882
19.083,0.018035
19.215,0.016918
19.348,0.0154
19.483,0.013399
19.618,0.010818
19.754,0.0075489
19.891,0.003527
20.029,0.00083343
20.168,0.025092
20.307,0.021456
20.448,0.032346
20.59,0.047301
20.733,0.067177
20.877,0.093738
21.021,0.1297
21.167,0.17908
21.314,0.24731
21.462,0.33971
21.611,0.45352
21.76,0.56139
21.911,0.6179
22.063,0.61445
22.216,0.58228
22.37,0.54669
22.526,0.51691
22.682,0.4945
22.839,0.47867
22.998,0.46828
23.157,0.46231
23.318,0.45997
23.479,0.46069
23.642,0.46405
23.806,0.46975
23.971,0.47761
24.137,0.48751
24.305,0.49938
24.473,0.51324
24.643,0.52916
24.814,0.54725
24.986,0.56772
25.159,0.59088
25.334,0.61717
25.51,0.64723
25.686,0.68205
25.865,0.72311
26.044,0.77276
26.225,0.83446
26.407,0.91122
26.59,0.98429
26.774,0.85839
26.96,0.28387
27.147,0.21406
27.335,0.42755
27.525,0.56132
27.715,0.6579
27.908,0.73652
28.101,0.8058
28.296,0.86992
28.492,0.93084
28.69,0.98911
28.889,1.0438
29.089,1.0919
29.291,1.1253
29.494,1.1226
29.699,1.0156
29.905,0.53596
30.112,0.836
30.321,1.737
30.531,2.0057
30.743,2.1622
30.956,2.3072
31.171,2.4602
31.387,2.6267
31.605,2.809
31.824,3.0088
32.044,3.2274
32.267,3.4657
32.49,3.7235
32.716,3.9981
32.943,4.2806
33.171,4.544
33.401,4.7005
33.633,4.353
33.866,2.2959
34.101,9.789
34.337,9.7808
34.576,10.42
34.815,11.345
35.057,12.213
35.3,10.168
35.545,21.224
35.791,23.414
36.039,28.08
36.289,35.389
36.541,47.375
36.794,69.768
37.05,123.59
37.307,302.49
37.565,191.07
37.826,99.256
38.088,67.215
38.352,51.534
38.618,42.324
38.886,36.294
39.156,32.05
39.427,28.902
39.701,26.468
39.976,24.516
40.253,22.892
40.533,21.484
40.814,20.2
41.097,18.947
41.382,17.605
41.669,15.984
41.958,13.685
42.249,9.6223
42.542,2.2471
42.837,69.034
43.134,46.899
43.433,34.057
43.734,29.657
44.037,27.433
44.343,26.042
44.65,25.006
44.96,24.073
45.272,23.04
45.586,21.666
45.902,19.546
46.22,15.84
46.541,8.3499
46.864,12.862
47.189,391.19
47.516,600.4
47.845,113.88
48.177,90.867
48.511,86.644
48.848,89.279
49.187,91.349
49.528,62.494
49.871,12.73
50.217,15.09
50.565,29.978
50.916,39.687
51.269,47.232
51.625,53.897
51.983,60.33
52.343,66.916
52.706,73.937
53.072,81.632
53.44,90.241
53.81,100.03
54.183,111.32
54.559,124.5
54.938,140.1
55.319,158.8
55.702,181.53
56.089,209.63
56.478,245.02
56.869,290.59
57.264,350.85
57.661,433.23
58.061,550.53
58.463,725.96
58.869,999.65
59.277,1349.7
59.688,6345.8
60.102,25234
60.519,7067.4
60.939,4805.4
61.361,696.23
61.787,542.3
62.215,881.41
62.647,956.69
63.081,1020.5
63.519,942.38
63.959,232.31
64.403,404.07
64.849,771.32
65.299,1110.6
65.752,924.27
66.208,337.15
66.667,123.91
67.13,215.3
67.595,435.84
68.064,710.2
68.536,1195.9
69.011,2685.4
69.49,18437
69.972,2085.3
70.457,1069.4
70.946,684.11
71.438,468.27
71.933,318.74
72.432,197.84
72.934,86.838
73.44,29.701
73.949,157.39
74.462,314.55
74.979,519.29
75.499,802.74
76.022,1223.5
76.549,1916.4
77.08,3208.1
77.615,1956.9
78.153,1513.7
78.695,4873
79.241,4146.2
79.79,1671.6
80.344,705.44
80.901,4214.3
81.462,4560.1
82.027,1685.1
82.596,609.31
83.169,506.38
83.746,455.21
84.326,164.84
84.911,2365.6
85.5,36585
86.093,1172.5
86.69,188.28
87.291,52.03
87.897,31.238
88.506,84.224
89.12,77.178
89.738,14.938
90.36,0.93474
90.987,0.99504
91.618,3.5292
92.253,3.9602
92.893,3.765
93.537,3.3358
94.186,2.8355
94.839,2.3378
95.497,1.8757
96.159,1.4621
96.826,1.1001
97.498,0.78814
98.174,0.52207
98.855,0.29708
99.54,0.10821
100.23,0.049286
100.93,0.17971
101.63,0.28693
102.33,0.37433
103.04,0.44486
103.75,0.50105
104.47,0.54511
105.2,0.5789
105.93,0.60403
106.66,0.62187
107.4,0.63359
108.15,0.64018
108.9,0.64249
109.65,0.64125
110.41,0.63707
111.18,0.63047
111.95,0.6219
112.73,0.61173
113.51,0.60029
114.3,0.58785
115.09,0.57463
115.89,0.56084
116.69,0.54664
117.5,0.53216
118.31,0.51753
119.13,0.50285
119.96,0.48818
120.79,0.47361
121.63,0.45919
122.47,0.44497
123.32,0.43097
124.18,0.41724
125.04,0.4038
125.91,0.39065
126.78,0.37783
127.66,0.36534
128.54,0.35318
129.44,0.34136
130.33,0.32988
131.24,0.31874
132.15,0.30794
133.06,0.29747
133.99,0.28734
134.92,0.27753
135.85,0.26804
136.79,0.25886
137.74,0.24999
138.7,0.24141
139.66,0.23313
140.63,0.22513
141.6,0.21741
142.59,0.20995
143.57,0.20275
144.57,0.1958
145.57,0.18909
146.58,0.18262
147.6,0.17637
148.62,0.17035
149.65,0.16453
150.69,0.15892
151.74,0.15351
152.79,0.1483
153.85,0.14326
154.92,0.1384
155.99,0.13372
157.07,0.1292
158.16,0.12484
159.26,0.12063
160.36,0.11658
161.47,0.11266
162.59,0.10889
163.72,0.10524
164.86,0.10172
166,0.098332
167.15,0.095058
168.31,0.091898
169.48,0.088849
170.65,0.085905
171.84,0.083065
173.03,0.080323
174.23,0.077676
175.44,0.075121
176.65,0.072654
177.88,0.070272
179.11,0.067972
180.35,0.065751
181.61,0.063606
182.87,0.061535
184.13,0.059535
185.41,0.057602
186.7,0.055736
187.99,0.053933
189.29,0.05219
190.61,0.050507
191.93,0.048881
193.26,0.04731
194.6,0.045791
195.95,0.044323
197.31,0.042905
198.68,0.041533
200.06,0.040208
201.44,0.038927
202.84,0.037688
204.25,0.036491
205.66,0.035333
207.09,0.034213
208.53,0.03313
209.97,0.032083
211.43,0.03107
212.89,0.030091
214.37,0.029143
215.86,0.028227
217.35,0.02734
218.86,0.026482
220.38,0.025653
221.91,0.02485
223.45,0.024073
225,0.023321
226.56,0.022593
228.13,0.021889
229.71,0.021208
231.3,0.020548
232.91,0.01991
234.52,0.019292
236.15,0.018693
237.79,0.018114
239.44,0.017554
241.1,0.017011
242.77,0.016485
244.45,0.015976
246.15,0.015483
247.85,0.015006
249.57,0.014544
251.3,0.014096
253.05,0.013662
254.8,0.013243
256.57,0.012836
258.35,0.012442
260.14,0.01206
261.94,0.011691
263.76,0.011332
265.59,0.010985
267.43,0.010649
269.29,0.010323
271.15,0.010008
273.03,0.009702
274.93,0.0094057
276.84,0.0091186
278.75,0.0088403
280.69,0.0085707
282.63,0.0083093
284.59,0.008056
286.57,0.0078106
288.56,0.0075726
290.56,0.007342
292.57,0.0071185
294.6,0.0069018
296.64,0.0066918
298.7,0.0064882
300.77,0.0062908
302.86,0.0060995
304.96,0.005914
307.07,0.0057342
309.2,0.0055598
311.35,0.0053908
313.51,0.0052269
315.68,0.005068
317.87,0.0049139
320.08,0.0047645
322.3,0.0046197
324.53,0.0044792
326.78,0.004343
329.05,0.0042109
331.33,0.0040828
333.63,0.0039586
335.94,0.0038381
338.27,0.0037213
340.62,0.003608
342.98,0.0034982
345.36,0.0033916
347.75,0.0032883
350.16,0.003188
352.59,0.0030908
355.04,0.0029965
357.5,0.0029051
359.98,0.0028164
362.48,0.0027304
364.99,0.0026469
367.52,0.002566
370.07,0.0024875
372.64,0.0024114
375.22,0.0023375
377.82,0.0022659
380.44,0.0021964
383.08,0.002129
385.74,0.0020636
388.41,0.0020001
391.11,0.0019386
393.82,0.0018789
396.55,0.001821
399.3,0.0017649
402.07,0.0017104
404.86,0.0016576
407.67,0.0016063
410.49,0.0015566
413.34,0.0015083
416.21,0.0014616
419.09,0.0014162
422,0.0013721
424.93,0.0013294
427.87,0.001288
430.84,0.0012478
433.83,0.0012088
436.84,0.001171
439.87,0.0011343
442.92,0.0010987
445.99,0.0010642
449.08,0.0010307
452.2,0.00099825
455.33,0.00096675
458.49,0.00093619
461.67,0.00090655
464.87,0.0008778
468.1,0.00084991
471.34,0.00082286
474.61,0.00079662
477.9,0.00077117
481.22,0.00074649
484.55,0.00072255
487.92,0.00069933
491.3,0.00067681
494.71,0.00065497
498.14,0.00063379
501.59,0.00061324
505.07,0.00059332
508.57,0.000574
512.1,0.00055526
515.65,0.00053709
519.23,0.00051947
522.83,0.00050238
526.45,0.00048581
530.11,0.00046974
533.78,0.00045416
537.48,0.00043906
541.21,0.00042441
544.96,0.00041021
548.74,0.00039644
552.55,0.00038309
556.38,0.00037015
560.24,0.00035761
564.13,0.00034544
568.04,0.00033365
571.98,0.00032222
575.94,0.00031114
579.94,0.00030041
583.96,0.00029
588.01,0.00027991
592.09,0.00027013
596.19,0.00026066
600.33,0.00025147
604.49,0.00024258
608.68,0.00023395
612.91,0.0002256
617.16,0.0002175
621.44,0.00020966
625.75,0.00020206
630.09,0.00019469
634.46,0.00018756
638.86,0.00018065
643.29,0.00017396
647.75,0.00016748
652.24,0.0001612
656.76,0.00015512
661.32,0.00014923
665.9,0.00014353
670.52,0.00013801
675.17,0.00013266
679.85,0.00012748
684.57,0.00012247
689.32,0.00011762
694.1,0.00011293
698.91,0.00010838
703.76,0.00010398
708.64,9.9725e-05
713.55,9.5606e-05
718.5,9.162e-05
723.49,8.7764e-05
728.5,8.4033e-05
733.56,8.0424e-05
738.64,7.6933e-05
743.76,7.3557e-05
748.92,7.0292e-05
754.12,6.7135e-05
759.35,6.4082e-05
764.61,6.1131e-05
769.92,5.8278e-05
775.26,5.552e-05
780.63,5.2855e-05
786.05,5.028e-05
791.5,4.7791e-05
796.99,4.5387e-05
802.51,4.3065e-05
808.08,4.0821e-05
813.68,3.8655e-05
819.33,3.6563e-05
825.01,3.4544e-05
830.73,3.2594e-05
836.49,3.0712e-05
842.29,2.8896e-05
848.13,2.7144e-05
854.02,2.5454e-05
859.94,2.3823e-05
865.9,2.2251e-05
871.91,2.0735e-05
877.95,1.9273e-05
884.04,1.7864e-05
890.17,1.6507e-05
896.35,1.5199e-05
902.56,1.3939e-05
908.82,1.2725e-05
915.13,1.1557e-05
921.47,1.0432e-05
927.86,9.3502e-06
934.3,8.309e-06
940.78,7.3075e-06
947.3,6.3444e-06
953.87,5.4186e-06
960.49,4.5289e-06
967.15,3.674e-06
973.85,2.853e-06
980.61,2.0647e-06
987.41,1.3081e-06
994.26,5.822e-07
1001.2,1.1404e-07
1008.1,7.8155e-07
1015.1,1.4213e-06
1022.1,2.034e-06
1029.2,2.6208e-06
1036.4,3.1824e-06
1043.5,3.7196e-06
1050.8,4.2332e-06
1058.1,4.724e-06
1065.4,5.1928e-06
1072.8,5.6403e-06
1080.2,6.0671e-06
1087.7,6.474e-06
1095.3,6.8616e-06
1102.9,7.2306e-06
1110.5,7.5816e-06
1118.2,7.9152e-06
1126,8.232e-06
1133.8,8.5325e-06
1141.6,8.8173e-06
1149.6,9.087e-06
1157.5,9.3421e-06
1165.6,9.583e-06
1173.6,9.8102e-06
1181.8,1.0024e-05
1190,1.0226e-05
1198.2,1.0415e-05
1206.5,1.0592e-05
1214.9,1.0758e-05
1223.3,1.0913e-05
1231.8,1.1057e-05
1240.4,1.1191e-05
1249,1.1315e-05
1257.6,1.1429e-05
1266.3,1.1535e-05
1275.1,1.1631e-05
1284,1.1719e-05
1292.9,1.1799e-05
1301.8,1.1871e-05
1310.9,1.1936e-05
1320,1.1993e-05
1329.1,1.2043e-05
1338.3,1.2086e-05
1347.6,1.2123e-05
1357,1.2153e-05
1366.4,1.2177e-05
1375.8,1.2196e-05
1385.4,1.2209e-05
1395,1.2217e-05
1404.7,1.222e-05
1414.4,1.2218e-05
1424.2,1.2211e-05
1434.1,1.2199e-05
1444,1.2184e-05
1454.1,1.2164e-05
1464.1,1.214e-05
1474.3,1.2113e-05
1484.5,1.2081e-05
1494.8,1.2047e-05
1505.2,1.2009e-05
1515.6,1.1968e-05
1526.1,1.1924e-05
1536.7,1.1877e-05
1547.4,1.1827e-05
1558.1,1.1774e-05
1568.9,1.172e-05
1579.8,1.1662e-05
1590.7,1.1603e-05
1601.8,1.1541e-05
1612.9,1.1478e-05
1624.1,1.1412e-05
1635.3,1.1345e-05
1646.7,1.1276e-05
1658.1,1.1205e-05
1669.6,1.1133e-05
1681.2,1.106e-05
1692.8,1.0985e-05
1704.6,1.0909e-05
1716.4,1.0831e-05
1728.3,1.0753e-05
1740.3,1.0673e-05
1752.4,1.0593e-05
1764.5,1.0511e-05
1776.7,1.0429e-05
1789.1,1.0346e-05
1801.5,1.0263e-05
1814,1.0178e-05
1826.5,1.0094e-05
1839.2,1.0008e-05
1852,9.9224e-06
1864.8,9.8362e-06
1877.7,9.7495e-06
1890.8,9.6626e-06
1903.9,9.5754e-06
1917.1,9.4879e-06
1930.4,9.4003e-06
1943.8,9.3125e-06
1957.2,9.2246e-06
1970.8,9.1366e-06
1984.5,9.0486e-06
1998.3,8.9606e-06
2012.1,8.8726e-06
2026.1,8.7847e-06
2040.1,8.6969e-06
2054.3,8.6092e-06
2068.5,8.5216e-06
2082.9,8.4343e-06
2097.3,8.3471e-06
2111.8,8.2602e-06
2126.5,8.1735e-06
2141.2,8.0871e-06
2156.1,8.001e-06
2171,7.9152e-06
2186.1,7.8297e-06
2201.3,7.7446e-06
2216.5,7.6599e-06
2231.9,7.5755e-06
2247.4,7.4916e-06
2263,7.408e-06
2278.7,7.3249e-06
2294.5,7.2423e-06
2310.4,7.1601e-06
2326.4,7.0784e-06
2342.5,6.9971e-06
2358.8,6.9164e-06
2375.1,6.8361e-06
2391.6,6.7564e-06
2408.2,6.6772e-06
2424.9,6.5985e-06
2441.7,6.5204e-06
2458.6,6.4428e-06
2475.7,6.3658e-06
2492.9,6.2893e-06
2510.2,6.2134e-06
2527.6,6.1381e-06
2545.1,6.0633e-06
2562.7,5.9891e-06
2580.5,5.9156e-06
2598.4,5.8426e-06
2616.4,5.7701e-06
2634.6,5.6983e-06
2652.8,5.6271e-06
2671.2,5.5565e-06
2689.8,5.4865e-06
2708.4,5.4171e-06
2727.2,5.3483e-06
2746.1,5.2801e-06
2765.2,5.2125e-06
2784.3,5.1455e-06
2803.7,5.0791e-06
2823.1,5.0133e-06
2842.7,4.9482e-06
2862.4,4.8836e-06
2882.2,4.8197e-06
2902.2,4.7564e-06
2922.4,4.6937e-06
2942.6,4.6315e-06
2963,4.57e-06
2983.6,4.5091e-06
3004.3,4.4488e-06
3025.1,4.3891e-06
3046.1,4.33e-06
3067.2,4.2714e-06
3088.5,4.2135e-06
3109.9,4.1562e-06
3131.5,4.0994e-06
3153.2,4.0432e-06
3175.1,3.9877e-06
3197.1,3.9327e-06
3219.2,3.8782e-06
3241.6,3.8244e-06
3264.1,3.7711e-06
3286.7,3.7184e-06
3309.5,3.6662e-06
3332.4,3.6146e-06
3355.5,3.5636e-06
3378.8,3.5131e-06
3402.2,3.4632e-06
3425.8,3.4138e-06
3449.6,3.3649e-06
3473.5,3.3166e-06
3497.6,3.2689e-06
3521.9,3.2216e-06
3546.3,3.1749e-06
3570.9,3.1287e-06
3595.7,3.0831e-06
3620.6,3.0379e-06
3645.7,2.9933e-06
3671,2.9491e-06
3696.4,2.9055e-06
3722.1,2.8624e-06
3747.9,2.8197e-06
3773.9,2.7776e-06
3800.1,2.7359e-06
3826.4,2.6947e-06
3852.9,2.654e-06
3879.7,2.6138e-06
3906.6,2.5741e-06
3933.7,2.5348e-06
3960.9,2.496e-06
3988.4,2.4576e-06
4016.1,2.4197e-06
4043.9,2.3822e-06
4072,2.3452e-06
4100.2,2.3086e-06
4128.6,2.2724e-06
4157.3,2.2367e-06
4186.1,2.2014e-06
4215.1,2.1666e-06
4244.4,2.1321e-06
4273.8,2.0981e-06
4303.5,2.0645e-06
4333.3,2.0313e-06
4363.3,1.9985e-06
4393.6,1.9661e-06
4424.1,1.9341e-06
4454.8,1.9024e-06
4485.7,1.8712e-06
4516.8,1.8404e-06
4548.1,1.8099e-06
4579.6,1.7798e-06
4611.4,1.7501e-06
4643.4,1.7207e-06
4675.6,1.6917e-06
4708,1.6631e-06
4740.7,1.6348e-06
4773.5,1.6068e-06
4806.6,1.5793e-06
4840,1.552e-06
4873.5,1.5251e-06
4907.3,1.4986e-06
4941.4,1.4723e-06
4975.6,1.4464e-06
5010.1,1.4208e-06
5044.9,1.3956e-06
5079.9,1.3707e-06
5115.1,1.346e-06
5150.6,1.3217e-06
5186.3,1.2977e-06
5222.3,1.274e-06
5258.5,1.2506e-06
5295,1.2275e-06
5331.7,1.2047e-06
5368.6,1.1822e-06
5405.9,1.1599e-06
5443.4,1.138e-06
5481.1,1.1163e-06
5519.1,1.0949e-06
5557.4,1.0738e-06
5596,1.053e-06
5634.8,1.0324e-06
5673.8,1.0121e-06
5713.2,9.92e-07
5752.8,9.722e-07
5792.7,9.5265e-07
5832.9,9.3336e-07
5873.3,9.1432e-07
5914.1,8.9552e-07
5955.1,8.7696e-07
5996.4,8.5865e-07
6038,8.4057e-07
6079.8,8.2272e-07
6122,8.0511e-07
6164.5,7.8773e-07
6207.2,7.7057e-07
6250.3,7.5363e-07
6293.6,7.3692e-07
6337.3,7.2042e-07
6381.2,7.0414e-07
6425.5,6.8807e-07
6470,6.7221e-07
6514.9,6.5655e-07
6560.1,6.411e-07
6605.6,6.2586e-07
6651.4,6.1081e-07
6697.5,5.9596e-07
6744,5.813e-07
6790.7,5.6684e-07
6837.8,5.5256e-07
6885.2,5.3848e-07
6933,5.2458e-07
6981.1,5.1086e-07
7029.5,4.9732e-07
7078.2,4.8396e-07
7127.3,4.7078e-07
7176.8,4.5777e-07
7226.5,4.4493e-07
7276.6,4.3226e-07
7327.1,4.1976e-07
7377.9,4.0742e-07
7429.1,3.9525e-07
7480.6,3.8323e-07
7532.5,3.7138e-07
7584.7,3.5968e-07
7637.3,3.4814e-07
7690.3,3.3675e-07
7743.6,3.2551e-07
7797.3,3.1443e-07
7851.4,3.0348e-07
7905.9,2.9269e-07
7960.7,2.8204e-07
8015.9,2.7152e-07
8071.5,2.6115e-07
8127.5,2.5092e-07
8183.8,2.4082e-07
8240.6,2.3086e-07
8297.7,2.2103e-07
8355.3,2.1133e-07
8413.2,2.0176e-07
8471.6,1.9232e-07
8530.3,1.83e-07
8589.5,1.7381e-07
8649.1,1.6474e-07
8709,1.558e-07
8769.4,1.4697e-07
8830.2,1.3826e-07
8891.5,1.2966e-07
8953.2,1.2119e-07
9015.2,1.1282e-07
9077.8,1.0457e-07
9140.7,9.6425e-08
9204.1,8.8392e-08
9267.9,8.0466e-08
9332.2,7.2647e-08
9396.9,6.4932e-08
9462.1,5.7322e-08
9527.7,4.9813e-08
9593.8,4.2405e-08
9660.3,3.5096e-08
9727.3,2.7886e-08
9794.8,2.0773e-08
9862.7,1.3755e-08
9931.1,6.8314e-09
10000,1.1489e-12


==> FSS_rom.csv <==
0.01,1.7019
0.010069,1.7019
0.010139,1.7019
0.01021,1.7019
0.01028,1.7019
0.010352,1.7019
0.010423,1.7019
0.010496,1.7019
0.010568,1.7019
0.010642,1.7019
0.010716,1.7019
0.01079,1.7019
0.010865,1.7019
0.01094,1.7019
0.011016,1.7019
0.011092,1.7019
0.011169,1.7019
0.011247,1.7019
0.011325,1.7019
0.011403,1.7019
0.011482,1.7019
0.011562,1.7019
0.011642,1.7019
0.011723,1.7019
0.011804,1.7019
0.011886,1.7019
0.011968,1.7019
0.012051,1.7019
0.012135,1.7019
0.012219,1.7019
0.012304,1.7019
0.012389,1.7019
0.012475,1.7019
0.012562,1.7019
0.012649,1.7019
0.012737,1.7019
0.012825,1.7019
0.012914,1.7019
0.013003,1.7019
0.013094,1.7019
0.013184,1.7019
0.013276,1.7019
0.013368,1.7019
0.013461,1.7019
0.013554,1.7019
0.013648,1.7019
0.013743,1.7019
0.013838,1.7019
0.013934,1.7019
0.014031,1.7019
0.014128,1.7019
0.014226,1.7019
0.014324,1.7019
0.014424,1.7019
0.014524,1.7019
0.014625,1.7019
0.014726,1.7019
0.014828,1.7019
0.014931,1.7019
0.015034,1.7019
0.015139,1.7019
0.015244,1.7019
0.015349,1.7019
0.015456,1.7019
0.015563,1.7019
0.015671,1.7019
0.01578,1.7019
0.015889,1.7019
0.015999,1.7019
0.01611,1.7019
0.016222,1.7019
0.016335,1.7019
0.016448,1.7019
0.016562,1.7019
0.016677,1.7019
0.016792,1.7019
0.016909,1.702
0.017026,1.702
0.017144,1.702
0.017263,1.702
0.017383,1.702
0.017503,1.702
0.017625,1.702
0.017747,1.702
0.01787,1.702
0.017994,1.702
0.018119,1.702
0.018244,1.702
0.018371,1.702
0.018498,1.702
0.018627,1.702
0.018756,1.702
0.018886,1.702
0.019017,1.702
0.019149,1.702
0.019282,1.702
0.019415,1.702
0.01955,1.702
0.019686,1.702
0.019822,1.702
0.01996,1.702
0.020098,1.702
0.020237,1.702
0.020378,1.702
0.020519,1.702
0.020661,1.702
0.020805,1.702
0.020949,1.702
0.021094,1.702
0.02124,1.702
0.021388,1.702
0.021536,1.702
0.021685,1.702
0.021836,1.702
0.021987,1.702
0.02214,1.702
0.022293,1.702
0.022448,1.702
0.022604,1.702
0.02276,1.702
0.022918,1.702
0.023077,1.702
0.023237,1.702
0.023398,1.702
0.023561,1.702
0.023724,1.702
0.023889,1.702
0.024054,1.702
0.024221,1.702
0.024389,1.702
0.024558,1.702
0.024728,1.702
0.0249,1.702
0.025073,1.702
0.025246,1.702
0.025422,1.702
0.025598,1.702
0.025775,1.702
0.025954,1.7021
0.026134,1.7021
0.026315,1.7021
0.026498,1.7021
0.026682,1.7021
0.026867,1.7021
0.027053,1.7021
0.027241,1.7021
0.02743,1.7021
0.02762,1.7021
0.027811,1.7021
0.028004,1.7021
0.028198,1.7021
0.028394,1.7021
0.028591,1.7021
0.028789,1.7021
0.028989,1.7021
0.02919,1.7021
0.029392,1.7021
0.029596,1.7021
0.029801,1.7021
0.030008,1.7021
0.030216,1.7021
0.030426,1.7021
0.030637,1.7021
0.030849,1.7021
0.031063,1.7021
0.031279,1.7021
0.031496,1.7021
0.031714,1.7021
0.031934,1.7021
0.032155,1.7021
0.032378,1.7021
0.032603,1.7022
0.032829,1.7022
0.033057,1.7022
0.033286,1.7022
0.033517,1.7022
0.033749,1.7022
0.033983,1.7022
0.034219,1.7022
0.034456,1.7022
0.034695,1.7022
0.034936,1.7022
0.035178,1.7022
0.035422,1.7022
0.035668,1.7022
0.035915,1.7022
0.036164,1.7022
0.036415,1.7022
0.036668,1.7022
0.036922,1.7022
0.037178,1.7022
0.037436,1.7022
0.037695,1.7022
0.037957,1.7023
0.03822,1.7023
0.038485,1.7023
0.038752,1.7023
0.039021,1.7023
0.039291,1.7023
0.039564,1.7023
0.039838,1.7023
0.040115,1.7023
0.040393,1.7023
0.040673,1.7023
0.040955,1.7023
0.041239,1.7023
0.041525,1.7023
0.041813,1.7023
0.042103,1.7023
0.042395,1.7023
0.042689,1.7024
0.042985,1.7024
0.043283,1.7024
0.043583,1.7024
0.043886,1.7024
0.04419,1.7024
0.044496,1.7024
0.044805,1.7024
0.045116,1.7024
0.045429,1.7024
0.045744,1.7024
0.046061,1.7024
0.04638,1.7024
0.046702,1.7024
0.047026,1.7025
0.047352,1.7025
0.04768,1.7025
0.048011,1.7025
0.048344,1.7025
0.048679,1.7025
0.049017,1.7025
0.049357,1.7025
0.049699,1.7025
0.050044,1.7025
0.050391,1.7025
0.05074,1.7025
0.051092,1.7026
0.051446,1.7026
0.051803,1.7026
0.052163,1.7026
0.052524,1.7026
0.052889,1.7026
0.053255,1.7026
0.053625,1.7026
0.053997,1.7026
0.054371,1.7026
0.054748,1.7027
0.055128,1.7027
0.05551,1.7027
0.055895,1.7027
0.056283,1.7027
0.056673,1.7027
0.057066,1.7027
0.057462,1.7027
0.05786,1.7028
0.058262,1.7028
0.058666,1.7028
0.059073,1.7028
0.059482,1.7028
0.059895,1.7028
0.06031,1.7028
0.060728,1.7028
0.06115,1.7029
0.061574,1.7029
0.062001,1.7029
0.062431,1.7029
0.062864,1.7029
0.0633,1.7029
0.063739,1.7029
0.064181,1.703
0.064626,1.703
0.065074,1.703
0.065525,1.703
0.06598,1.703
0.066437,1.703
0.066898,1.703
0.067362,1.7031
0.067829,1.7031
0.068299,1.7031
0.068773,1.7031
0.06925,1.7031
0.06973,1.7031
0.070214,1.7032
0.070701,1.7032
0.071191,1.7032
0.071685,1.7032
0.072182,1.7032
0.072683,1.7033
0.073187,1.7033
0.073694,1.7033
0.074205,1.7033
0.07472,1.7033
0.075238,1.7034
0.07576,1.7034
0.076285,1.7034
0.076814,1.7034
0.077347,1.7034
0.077884,1.7035
0.078424,1.7035
0.078968,1.7035
0.079515,1.7035
0.080067,1.7036
0.080622,1.7036
0.081181,1.7036
0.081744,1.7036
0.082311,1.7036
0.082882,1.7037
0.083457,1.7037
0.084035,1.7037
0.084618,1.7037
0.085205,1.7038
0.085796,1.7038
0.086391,1.7038
0.08699,1.7039
0.087593,1.7039
0.088201,1.7039
0.088813,1.7039
0.089428,1.704
0.090049,1.704
0.090673,1.704
0.091302,1.7041
0.091935,1.7041
0.092573,1.7041
0.093215,1.7041
0.093861,1.7042
0.094512,1.7042
0.095168,1.7042
0.095828,1.7043
0.096492,1.7043
0.097161,1.7043
0.097835,1.7044
0.098514,1.7044
0.099197,1.7045
0.099885,1.7045
0.10058,1.7045
0.10128,1.7046
0.10198,1.7046
0.10268,1.7046
0.1034,1.7047
0.10411,1.7047
0.10484,1.7048
0.10556,1.7048
0.1063,1.7048
0.10703,1.7049
0.10777,1.7049
0.10852,1.705
0.10927,1.705
0.11003,1.705
0.1108,1.7051
0.11156,1.7051
0.11234,1.7052
0.11312,1.7052
0.1139,1.7053
0.11469,1.7053
0.11549,1.7054
0.11629,1.7054
0.11709,1.7055
0.11791,1.7055
0.11872,1.7056
0.11955,1.7056
0.12038,1.7057
0.12121,1.7057
0.12205,1.7058
0.1229,1.7058
0.12375,1.7059
0.12461,1.7059
0.12547,1.706
0.12634,1.7061
0.12722,1.7061
0.1281,1.7062
0.12899,1.7062
0.12988,1.7063
0.13079,1.7064
0.13169,1.7064
0.13261,1.7065
0.13353,1.7065
0.13445,1.7066
0.13538,1.7067
0.13632,1.7067
0.13727,1.7068
0.13822,1.7069
0.13918,1.707
0.14014,1.707
0.14112,1.7071
0.14209,1.7072
0.14308,1.7072
0.14407,1.7073
0.14507,1.7074
0.14608,1.7075
0.14709,1.7076
0.14811,1.7076
0.14914,1.7077
0.15017,1.7078
0.15121,1.7079
0.15226,1.708
0.15332,1.708
0.15438,1.7081
0.15545,1.7082
0.15653,1.7083
0.15762,1.7084
0.15871,1.7085
0.15981,1.7086
0.16092,1.7087
0.16203,1.7088
0.16316,1.7089
0.16429,1.709
0.16543,1.7091
0.16658,1.7092
0.16773,1.7093
0.16889,1.7094
0.17007,1.7095
0.17124,1.7096
0.17243,1.7097
0.17363,1.7098
0.17483,1.7099
0.17604,1.71
0.17727,1.7101
0.17849,1.7103
0.17973,1.7104
0.18098,1.7105
0.18223,1.7106
0.1835,1.7107
0.18477,1.7109
0.18605,1.711
0.18734,1.7111
0.18864,1.7112
0.18995,1.7114
0.19127,1.7115
0.19259,1.7116
0.19393,1.7118
0.19527,1.7119
0.19663,1.7121
0.19799,1.7122
0.19937,1.7123
0.20075,1.7125
0.20214,1.7126
0.20354,1.7128
0.20495,1.7129
0.20638,1.7131
0.20781,1.7133
0.20925,1.7134
0.2107,1.7136
0.21216,1.7138
0.21363,1.7139
0.21511,1.7141
0.2166,1.7143
0.21811,1.7144
0.21962,1.7146
0.22114,1.7148
0.22268,1.715
0.22422,1.7152
0.22578,1.7153
0.22734,1.7155
0.22892,1.7157
0.23051,1.7159
0.2321,1.7161
0.23371,1.7163
0.23533,1.7165
0.23697,1.7167
0.23861,1.7169
0.24026,1.7172
0.24193,1.7174
0.24361,1.7176
0.2453,1.7178
0.247,1.718
0.24871,1.7183
0.25044,1.7185
0.25217,1.7187
0.25392,1.719
0.25568,1.7192
0.25746,1.7195
0.25924,1.7197
0.26104,1.72
0.26285,1.7202
0.26467,1.7205
0.26651,1.7207
0.26836,1.721
0.27022,1.7213
0.27209,1.7215
0.27398,1.7218
0.27588,1.7221
0.27779,1.7224
0.27972,1.7227
0.28166,1.723
0.28361,1.7233
0.28558,1.7236
0.28756,1.7239
0.28955,1.7242
0.29156,1.7245
0.29359,1.7248
0.29562,1.7252
0.29767,1.7255
0.29974,1.7258
0.30181,1.7262
0.30391,1.7265
0.30602,1.7269
0.30814,1.7272
0.31027,1.7276
0.31243,1.728
0.31459,1.7283
0.31677,1.7287
0.31897,1.7291
0.32118,1.7295
0.32341,1.7299
0.32565,1.7303
0.32791,1.7307
0.33019,1.7311
0.33248,1.7315
0.33478,1.7319
0.3371,1.7324
0.33944,1.7328
0.3418,1.7332
0.34417,1.7337
0.34655,1.7341
0.34896,1.7346
0.35138,1.7351
0.35381,1.7355
0.35627,1.736
0.35874,1.7365
0.36123,1.737
0.36373,1.7375
0.36625,1.738
0.36879,1.7386
0.37135,1.7391
0.37393,1.7396
0.37652,1.7402
0.37913,1.7407
0.38176,1.7413
0.38441,1.7418
0.38707,1.7424
0.38976,1.743
0.39246,1.7436
0.39518,1.7442
0.39792,1.7448
0.40068,1.7454
0.40346,1.7461
0.40626,1.7467
0.40908,1.7474
0.41191,1.748
0.41477,1.7487
0.41765,1.7494
0.42054,1.7501
0.42346,1.7508
0.4264,1.7515
0.42935,1.7522
0.43233,1.7529
0.43533,1.7537
0.43835,1.7544
0.44139,1.7552
0.44445,1.756
0.44753,1.7568
0.45064,1.7576
0.45376,1.7584
0.45691,1.7592
0.46008,1.76
0.46327,1.7609
0.46648,1.7618
0.46972,1.7626
0.47297,1.7635
0.47625,1.7644
0.47956,1.7654
0.48288,1.7663
0.48623,1.7672
0.4896,1.7682
0.493,1.7692
0.49642,1.7702
0.49986,1.7712
0.50333,1.7722
0.50682,1.7733
0.51033,1.7743
0.51387,1.7754
0.51744,1.7765
0.52102,1.7776
0.52464,1.7787
0.52828,1.7799
0.53194,1.781
0.53563,1.7822
0.53934,1.7834
0.54308,1.7846
0.54685,1.7859
0.55064,1.7871
0.55446,1.7884
0.55831,1.7897
0.56218,1.791
0.56608,1.7924
0.57,1.7938
0.57396,1.7951
0.57794,1.7966
0.58195,1.798
0.58598,1.7994
0.59005,1.8009
0.59414,1.8024
0.59826,1.804
0.60241,1.8055
0.60658,1.8071
0.61079,1.8087
0.61503,1.8103
0.61929,1.812
0.62359,1.8137
0.62791,1.8154
0.63227,1.8171
0.63665,1.8189
0.64107,1.8207
0.64551,1.8226
0.64999,1.8244
0.6545,1.8263
0.65904,1.8283
0.66361,1.8302
0.66821,1.8322
0.67284,1.8342
0.67751,1.8363
0.68221,1.8384
0.68694,1.8406
0.6917,1.8427
0.6965,1.845
0.70133,1.8472
0.70619,1.8495
0.71109,1.8518
0.71602,1.8542
0.72099,1.8566
0.72599,1.8591
0.73102,1.8616
0.73609,1.8642
0.7412,1.8668
0.74634,1.8694
0.75152,1.8721
0.75673,1.8748
0.76198,1.8776
0.76726,1.8805
0.77258,1.8834
0.77794,1.8863
0.78333,1.8893
0.78877,1.8924
0.79424,1.8955
0.79974,1.8987
0.80529,1.9019
0.81088,1.9052
0.8165,1.9086
0.82216,1.912
0.82786,1.9155
0.83361,1.9191
0.83939,1.9227
0.84521,1.9264
0.85107,1.9302
0.85697,1.934
0.86291,1.938
0.8689,1.942
0.87493,1.946
0.88099,1.9502
0.8871,1.9545
0.89326,1.9588
0.89945,1.9632
0.90569,1.9678
0.91197,1.9724
0.91829,1.9771
0.92466,1.9819
0.93107,1.9868
0.93753,1.9918
0.94403,1.9969
0.95058,2.0022
0.95717,2.0075
0.96381,2.013
0.9705,2.0186
0.97723,2.0243
0.984,2.0301
0.99083,2.0361
0.9977,2.0421
1.0046,2.0484
1.0116,2.0548
1.0186,2.0613
1.0257,2.068
1.0328,2.0748
1.0399,2.0818
1.0472,2.0889
1.0544,2.0963
1.0617,2.1038
1.0691,2.1115
1.0765,2.1193
1.084,2.1274
1.0915,2.1357
1.0991,2.1442
1.1067,2.1528
1.1144,2.1618
1.1221,2.1709
1.1299,2.1803
1.1377,2.1899
1.1456,2.1998
1.1535,2.21
1.1615,2.2204
1.1696,2.2311
1.1777,2.2421
1.1859,2.2534
1.1941,2.265
1.2024,2.277
1.2107,2.2893
1.2191,2.302
1.2276,2.315
1.2361,2.3284
1.2447,2.3423
1.2533,2.3565
1.262,2.3712
1.2707,2.3864
1.2795,2.402
1.2884,2.4182
1.2973,2.4348
1.3063,2.452
1.3154,2.4698
1.3245,2.4882
1.3337,2.5072
1.343,2.5269
1.3523,2.5473
1.3617,2.5684
1.3711,2.5902
1.3806,2.6129
1.3902,2.6365
1.3998,2.6609
1.4095,2.6863
1.4193,2.7127
1.4291,2.7401
1.4391,2.7687
1.449,2.7985
1.4591,2.8295
1.4692,2.8619
1.4794,2.8957
1.4897,2.9311
1.5,2.968
1.5104,3.0067
1.5209,3.0473
1.5314,3.0898
1.542,3.1345
1.5527,3.1815
1.5635,3.2309
1.5743,3.2831
1.5853,3.3381
1.5963,3.3962
1.6073,3.4577
1.6185,3.5229
1.6297,3.5921
1.641,3.6658
1.6524,3.7442
1.6638,3.828
1.6754,3.9176
1.687,4.0137
1.6987,4.117
1.7105,4.2284
1.7223,4.3487
1.7343,4.4791
1.7463,4.6209
1.7584,4.7757
1.7706,4.9453
1.7829,5.1319
1.7953,5.3382
1.8077,5.5674
1.8202,5.8236
1.8329,6.1117
1.8456,6.4381
1.8584,6.811
1.8713,7.2408
1.8842,7.7417
1.8973,8.3329
1.9105,9.0409
1.9237,9.9042
1.9371,10.98
1.9505,12.357
1.964,14.183
1.9776,16.718
1.9914,20.477
2.0052,26.621
2.0191,38.477
2.0331,70.876
2.0472,479.87
2.0614,93.103
2.0757,42.333
2.0901,27.116
2.1046,19.798
2.1192,15.498
2.1339,12.668
2.1487,10.666
2.1636,9.1743
2.1786,8.0207
2.1937,7.1021
2.2089,6.3535
2.2242,5.7321
2.2396,5.208
2.2552,4.7603
2.2708,4.3735
2.2865,4.0362
2.3024,3.7395
2.3184,3.4767
2.3344,3.2424
2.3506,3.0323
2.3669,2.843
2.3834,2.6717
2.3999,2.5159
2.4165,2.3738
2.4333,2.2438
2.4502,2.1245
2.4672,2.0147
2.4843,1.9134
2.5015,1.8198
2.5188,1.7331
2.5363,1.6528
2.5539,1.5781
2.5716,1.5087
2.5894,1.4441
2.6074,1.384
2.6255,1.3279
2.6437,1.2756
2.662,1.2269
2.6805,1.1814
2.6991,1.1391
2.7178,1.0996
2.7366,1.0628
2.7556,1.0285
2.7747,0.99669
2.794,0.96713
2.8134,0.93972
2.8329,0.91436
2.8525,0.89093
2.8723,0.86935
2.8922,0.84951
2.9123,0.83135
2.9325,0.81478
2.9528,0.79971
2.9733,0.78609
2.9939,0.77384
3.0147,0.76288
3.0356,0.75317
3.0566,0.74464
3.0778,0.73722
3.0992,0.73086
3.1207,0.72551
3.1423,0.72111
3.1641,0.71762
3.186,0.71497
3.2081,0.71314
3.2304,0.71206
3.2528,0.7117
3.2753,0.71202
3.2981,0.71298
3.3209,0.71455
3.344,0.71669
3.3672,0.71936
3.3905,0.72255
3.414,0.72623
3.4377,0.73036
3.4615,0.73492
3.4855,0.73991
3.5097,0.74528
3.5341,0.75104
3.5586,0.75716
3.5833,0.76363
3.6081,0.77043
3.6331,0.77757
3.6583,0.78502
3.6837,0.79278
3.7092,0.80084
3.735,0.80921
3.7609,0.81787
3.7869,0.82683
3.8132,0.83608
3.8397,0.84562
3.8663,0.85546
3.8931,0.8656
3.9201,0.87604
3.9473,0.88679
3.9747,0.89786
4.0022,0.90925
4.03,0.92097
4.0579,0.93303
4.0861,0.94545
4.1144,0.95823
4.1429,0.97139
4.1717,0.98495
4.2006,0.99892
4.2297,1.0133
4.2591,1.0282
4.2886,1.0435
4.3183,1.0593
4.3483,1.0757
4.3785,1.0926
4.4088,1.1101
4.4394,1.1282
4.4702,1.147
4.5012,1.1665
4.5324,1.1867
4.5638,1.2077
4.5955,1.2295
4.6274,1.2522
4.6594,1.2759
4.6918,1.3005
4.7243,1.3263
4.7571,1.3532
4.7901,1.3814
4.8233,1.4109
4.8567,1.4419
4.8904,1.4744
4.9243,1.5086
4.9585,1.5446
4.9929,1.5827
5.0275,1.6229
5.0624,1.6654
5.0975,1.7105
5.1328,1.7584
5.1684,1.8094
5.2043,1.8638
5.2403,1.922
5.2767,1.9843
5.3133,2.0513
5.3501,2.1234
5.3872,2.2013
5.4246,2.2857
5.4622,2.3775
5.5001,2.4777
5.5382,2.5874
5.5766,2.7081
5.6153,2.8416
5.6543,2.9899
5.6935,3.1557
5.733,3.3422
5.7727,3.5535
5.8128,3.7949
5.8531,4.0734
5.8937,4.398
5.9345,4.7812
5.9757,5.2405
6.0171,5.8007
6.0589,6.4992
6.1009,7.3942
6.1432,8.5816
6.1858,10.233
6.2287,12.683
6.2719,16.699
6.3154,24.474
6.3592,45.871
6.4033,293.05
6.4477,59.113
6.4924,27.676
6.5374,18.032
6.5828,13.362
6.6284,10.608
6.6744,8.793
6.7207,7.5067
6.7673,6.548
6.8142,5.806
6.8615,5.215
6.9091,4.7333
6.957,4.3332
7.0052,3.9958
7.0538,3.7076
7.1027,3.4585
7.152,3.2413
7.2016,3.0502
7.2515,2.8809
7.3018,2.7299
7.3525,2.5945
7.4035,2.4724
7.4548,2.3618
7.5065,2.2612
7.5586,2.1693
7.611,2.0851
7.6638,2.0078
7.7169,1.9364
7.7704,1.8705
7.8243,1.8094
7.8786,1.7526
7.9332,1.6998
7.9882,1.6506
8.0436,1.6046
8.0994,1.5615
8.1556,1.5211
8.2122,1.4832
8.2691,1.4476
8.3265,1.4141
8.3842,1.3825
8.4423,1.3527
8.5009,1.3246
8.5599,1.298
8.6192,1.2728
8.679,1.249
8.7392,1.2264
8.7998,1.205
8.8608,1.1847
8.9223,1.1654
8.9841,1.1471
9.0465,1.1296
9.1092,1.1131
9.1724,1.0973
9.236,1.0823
9.3,1.0679
9.3645,1.0543
9.4295,1.0413
9.4949,1.0289
9.5607,1.0171
9.627,1.0059
9.6938,0.99514
9.761,0.98489
9.8287,0.97512
9.8969,0.9658
9.9655,0.9569
10.035,0.94842
10.104,0.94033
10.174,0.93261
10.245,0.92526
10.316,0.91825
10.387,0.91157
10.459,0.90521
10.532,0.89915
10.605,0.89339
10.679,0.88791
10.753,0.88271
10.827,0.87777
10.902,0.87309
10.978,0.86866
11.054,0.86447
11.131,0.8605
11.208,0.85677
11.286,0.85325
11.364,0.84995
11.443,0.84686
11.522,0.84397
11.602,0.84128
11.682,0.83878
11.763,0.83648
11.845,0.83436
11.927,0.83243
12.01,0.83068
12.093,0.82911
12.177,0.82771
12.262,0.8265
12.347,0.82545
12.432,0.82458
12.518,0.82388
12.605,0.82336
12.693,0.823
12.781,0.82282
12.869,0.82281
12.959,0.82298
13.048,0.82332
13.139,0.82384
13.23,0.82454
13.322,0.82542
13.414,0.82648
13.507,0.82774
13.601,0.82919
13.695,0.83083
13.79,0.83269
13.886,0.83475
13.982,0.83702
14.079,0.83952
14.177,0.84225
14.275,0.84523
14.374,0.84845
14.474,0.85194
14.574,0.85569
14.675,0.85974
14.777,0.86409
14.879,0.86876
14.983,0.87377
15.087,0.87913
15.191,0.88487
15.297,0.89102
15.403,0.8976
15.509,0.90464
15.617,0.91218
15.725,0.92025
15.834,0.9289
15.944,0.93817
16.055,0.94811
16.166,0.9588
16.278,0.97029
16.391,0.98267
16.505,0.99602
16.619,1.0104
16.734,1.0261
16.851,1.043
16.967,1.0614
17.085,1.0815
17.204,1.1035
17.323,1.1277
17.443,1.1543
17.564,1.1837
17.686,1.2163
17.808,1.2528
17.932,1.2938
18.056,1.3402
18.182,1.3929
18.308,1.4535
18.435,1.5238
18.562,1.6062
18.691,1.704
18.821,1.822
18.951,1.9671
19.083,2.1495
19.215,2.3858
19.348,2.7036
19.483,3.1535
19.618,3.8384
19.754,5.0068
19.891,7.4456
20.029,15.677
20.168,80.847
20.307,10.559
20.448,5.4373
20.59,3.5626
20.733,2.5918
20.877,1.9994
21.021,1.6011
21.167,1.3157
21.314,1.1021
21.462,0.93677
21.611,0.80579
21.76,0.70014
21.911,0.61382
22.063,0.54267
22.216,0.48376
22.37,0.43493
22.526,0.39457
22.682,0.36144
22.839,0.33455
22.998,0.31308
23.157,0.29633
23.318,0.28365
23.479,0.27448
23.642,0.26826
23.806,0.26452
23.971,0.2628
24.137,0.26273
24.305,0.26396
24.473,0.26621
24.643,0.26926
24.814,0.2729
24.986,0.27698
25.159,0.28138
25.334,0.286
25.51,0.29077
25.686,0.29562
25.865,0.30051
26.044,0.30539
26.225,0.31026
26.407,0.31507
26.59,0.31982
26.774,0.3245
26.96,0.3291
27.147,0.33361
27.335,0.33802
27.525,0.34235
27.715,0.34658
27.908,0.35071
28.101,0.35476
28.296,0.35871
28.492,0.36257
28.69,0.36634
28.889,0.37003
29.089,0.37363
29.291,0.37715
29.494,0.3806
29.699,0.38397
29.905,0.38727
30.112,0.39049
30.321,0.39365
30.531,0.39674
30.743,0.39977
30.956,0.40274
31.171,0.40564
31.387,0.40849
31.605,0.41129
31.824,0.41403
32.044,0.41672
32.267,0.41935
32.49,0.42194
32.716,0.42448
32.943,0.42697
33.171,0.42942
33.401,0.43182
33.633,0.43417
33.866,0.43649
34.101,0.43875
34.337,0.44098
34.576,0.44317
34.815,0.44531
35.057,0.44741
35.3,0.44947
35.545,0.45149
35.791,0.45346
36.039,0.4554
36.289,0.45729
36.541,0.45913
36.794,0.46093
37.05,0.46269
37.307,0.46439
37.565,0.46605
37.826,0.46766
38.088,0.46922
38.352,0.47072
38.618,0.47217
38.886,0.47356
39.156,0.47489
39.427,0.47616
39.701,0.47735
39.976,0.47848
40.253,0.47954
40.533,0.48052
40.814,0.48142
41.097,0.48223
41.382,0.48295
41.669,0.48358
41.958,0.48411
42.249,0.48453
42.542,0.48485
42.837,0.48504
43.134,0.48512
43.433,0.48507
43.734,0.48489
44.037,0.48457
44.343,0.48411
44.65,0.4835
44.96,0.48275
45.272,0.48185
45.586,0.4808
45.902,0.47962
46.22,0.4783
46.541,0.47687
46.864,0.47536
47.189,0.47378
47.516,0.47221
47.845,0.47069
48.177,0.46932
48.511,0.46823
48.848,0.46757
49.187,0.46755
49.528,0.46846
49.871,0.47065
50.217,0.47459
50.565,0.48085
50.916,0.49017
51.269,0.50345
51.625,0.5218
51.983,0.5465
52.343,0.57912
52.706,0.62144
53.072,0.67559
53.44,0.74411
53.81,0.8301
54.183,0.93748
54.559,1.0714
54.938,1.2389
55.319,1.4499
55.702,1.7186
56.089,2.067
56.478,2.5298
56.869,3.166
57.264,4.0836
57.661,5.5051
58.061,7.9709
58.463,13.22
58.869,31.556
59.277,108.71
59.688,23.516
60.102,13.742
60.519,10.06
60.939,8.147
61.361,6.9875
61.787,6.2191
62.215,5.6802
62.647,5.2881
63.081,4.996
63.519,4.7756
63.959,4.6089
64.403,4.4838
64.849,4.3919
65.299,4.3277
65.752,4.2869
66.208,4.2666
66.667,4.2648
67.13,4.2801
67.595,4.3117
68.064,4.3591
68.536,4.4223
69.011,4.5018
69.49,4.5982
69.972,4.7128
70.457,4.8469
70.946,5.0029
71.438,5.1832
71.933,5.3915
72.432,5.6322
72.934,5.911
73.44,6.2354
73.949,6.6151
74.462,7.0635
74.979,7.5984
75.499,8.245
76.022,9.0397
76.549,10.037
77.08,11.321
77.615,13.034
78.153,15.425
78.695,18.993
79.241,24.875
79.79,36.372
80.344,68.747
80.901,569.72
81.462,81.701
82.027,38.61
82.596,25.12
83.169,18.538
83.746,14.642
84.326,12.069
84.911,10.243
85.5,8.8815
86.093,7.8273
86.69,6.9874
87.291,6.3028
87.897,5.7343
88.506,5.255
89.12,4.8454
89.738,4.4915
90.36,4.1828
90.987,3.9112
91.618,3.6706
92.253,3.4558
92.893,3.2631
93.537,3.0893
94.186,2.9316
94.839,2.7881
95.497,2.6569
96.159,2.5366
96.826,2.4257
97.498,2.3234
98.174,2.2286
98.855,2.1406
99.54,2.0587
100.23,1.9823
100.93,1.9108
101.63,1.8438
102.33,1.781
103.04,1.7218
103.75,1.6661
104.47,1.6135
105.2,1.5639
105.93,1.5168
106.66,1.4723
107.4,1.43
108.15,1.3898
108.9,1.3516
109.65,1.3152
110.41,1.2805
111.18,1.2474
111.95,1.2158
112.73,1.1855
113.51,1.1566
114.3,1.1288
115.09,1.1022
115.89,1.0767
116.69,1.0522
117.5,1.0287
118.31,1.0061
119.13,0.9843
119.96,0.96333
120.79,0.94312
121.63,0.92364
122.47,0.90484
123.32,0.8867
124.18,0.86917
125.04,0.85224
125.91,0.83586
126.78,0.82002
127.66,0.80469
128.54,0.78984
129.44,0.77546
130.33,0.76152
131.24,0.748
132.15,0.73489
133.06,0.72216
133.99,0.7098
134.92,0.6978
135.85,0.68614
136.79,0.6748
137.74,0.66378
138.7,0.65306
139.66,0.64263
140.63,0.63247
141.6,0.62258
142.59,0.61295
143.57,0.60356
144.57,0.59441
145.57,0.58549
146.58,0.5768
147.6,0.56831
148.62,0.56003
149.65,0.55195
150.69,0.54406
151.74,0.53635
152.79,0.52882
153.85,0.52146
154.92,0.51427
155.99,0.50725
157.07,0.50037
158.16,0.49365
159.26,0.48707
160.36,0.48064
161.47,0.47434
162.59,0.46818
163.72,0.46214
164.86,0.45623
166,0.45044
167.15,0.44476
168.31,0.4392
169.48,0.43376
170.65,0.42841
171.84,0.42318
173.03,0.41804
174.23,0.413
175.44,0.40806
176.65,0.40321
177.88,0.39845
179.11,0.39378
180.35,0.38919
181.61,0.38469
182.87,0.38027
184.13,0.37592
185.41,0.37166
186.7,0.36747
187.99,0.36335
189.29,0.3593
190.61,0.35532
191.93,0.35141
193.26,0.34757
194.6,0.34379
195.95,0.34007
197.31,0.33641
198.68,0.33282
200.06,0.32928
201.44,0.32579
202.84,0.32237
204.25,0.31899
205.66,0.31567
207.09,0.31241
208.53,0.30919
209.97,0.30602
211.43,0.3029
212.89,0.29982
214.37,0.2968
215.86,0.29382
217.35,0.29088
218.86,0.28798
220.38,0.28513
221.91,0.28232
223.45,0.27955
225,0.27682
226.56,0.27412
228.13,0.27147
229.71,0.26885
231.3,0.26627
232.91,0.26372
234.52,0.26121
236.15,0.25873
237.79,0.25629
239.44,0.25388
241.1,0.2515
242.77,0.24915
244.45,0.24684
246.15,0.24455
247.85,0.2423
249.57,0.24007
251.3,0.23787
253.05,0.2357
254.8,0.23356
256.57,0.23144
258.35,0.22935
260.14,0.22729
261.94,0.22525
263.76,0.22324
265.59,0.22125
267.43,0.21929
269.29,0.21735
271.15,0.21543
273.03,0.21354
274.93,0.21167
276.84,0.20982
278.75,0.20799
280.69,0.20619
282.63,0.2044
284.59,0.20264
286.57,0.2009
288.56,0.19917
290.56,0.19747
292.57,0.19578
294.6,0.19412
296.64,0.19247
298.7,0.19084
300.77,0.18923
302.86,0.18764
304.96,0.18606
307.07,0.18451
309.2,0.18297
311.35,0.18144
313.51,0.17993
315.68,0.17844
317.87,0.17697
320.08,0.17551
322.3,0.17406
324.53,0.17263
326.78,0.17122
329.05,0.16982
331.33,0.16844
333.63,0.16706
335.94,0.16571
338.27,0.16437
340.62,0.16304
342.98,0.16172
345.36,0.16042
347.75,0.15913
350.16,0.15786
352.59,0.15659
355.04,0.15534
357.5,0.1541
359.98,0.15288
362.48,0.15166
364.99,0.15046
367.52,0.14927
370.07,0.14809
372.64,0.14693
375.22,0.14577
377.82,0.14463
380.44,0.14349
383.08,0.14237
385.74,0.14126
388.41,0.14015
391.11,0.13906
393.82,0.13798
396.55,0.13691
399.3,0.13585
402.07,0.1348
404.86,0.13376
407.67,0.13272
410.49,0.1317
413.34,0.13069
416.21,0.12969
419.09,0.12869
422,0.12771
424.93,0.12673
427.87,0.12576
430.84,0.1248
433.83,0.12385
436.84,0.12291
439.87,0.12198
442.92,0.12105
445.99,0.12013
449.08,0.11923
452.2,0.11832
455.33,0.11743
458.49,0.11655
461.67,0.11567
464.87,0.1148
468.1,0.11394
471.34,0.11308
474.61,0.11223
477.9,0.11139
481.22,0.11056
484.55,0.10974
487.92,0.10892
491.3,0.10811
494.71,0.1073
498.14,0.1065
501.59,0.10571
505.07,0.10493
508.57,0.10415
512.1,0.10338
515.65,0.10261
519.23,0.10185
522.83,0.1011
526.45,0.10036
530.11,0.099616
533.78,0.098883
537.48,0.098155
541.21,0.097433
544.96,0.096718
548.74,0.096008
552.55,0.095304
556.38,0.094606
560.24,0.093913
564.13,0.093226
568.04,0.092545
571.98,0.091869
575.94,0.091199
579.94,0.090534
583.96,0.089874
588.01,0.08922
592.09,0.088571
596.19,0.087927
600.33,0.087288
604.49,0.086655
608.68,0.086026
612.91,0.085403
617.16,0.084784
621.44,0.08417
625.75,0.083561
630.09,0.082957
634.46,0.082358
638.86,0.081764
643.29,0.081174
647.75,0.080588
652.24,0.080008
656.76,0.079431
661.32,0.07886
665.9,0.078293
670.52,0.07773
675.17,0.077171
679.85,0.076617
684.57,0.076067
689.32,0.075522
694.1,0.07498
698.91,0.074443
703.76,0.07391
708.64,0.073381
713.55,0.072856
718.5,0.072335
723.49,0.071819
728.5,0.071306
733.56,0.070797
738.64,0.070291
743.76,0.06979
748.92,0.069293
754.12,0.068799
759.35,0.068309
764.61,0.067823
769.92,0.06734
775.26,0.066861
780.63,0.066386
786.05,0.065914
791.5,0.065446
796.99,0.064981
802.51,0.06452
808.08,0.064062
813.68,0.063608
819.33,0.063157
825.01,0.06271
830.73,0.062265
836.49,0.061825
842.29,0.061387
848.13,0.060953
854.02,0.060522
859.94,0.060094
865.9,0.059669
871.91,0.059247
877.95,0.058829
884.04,0.058414
890.17,0.058001
896.35,0.057592
902.56,0.057186
908.82,0.056783
915.13,0.056383
921.47,0.055985
927.86,0.055591
934.3,0.055199
940.78,0.054811
947.3,0.054425
953.87,0.054042
960.49,0.053662
967.15,0.053285
973.85,0.05291
980.61,0.052538
987.41,0.052169
994.26,0.051803
1001.2,0.051439
1008.1,0.051078
1015.1,0.05072
1022.1,0.050364
1029.2,0.05001
1036.4,0.04966
1043.5,0.049311
1050.8,0.048966
1058.1,0.048623
1065.4,0.048282
1072.8,0.047944
1080.2,0.047608
1087.7,0.047275
1095.3,0.046944
1102.9,0.046615
1110.5,0.046289
1118.2,0.045965
1126,0.045644
1133.8,0.045325
1141.6,0.045008
1149.6,0.044693
1157.5,0.044381
1165.6,0.044071
1173.6,0.043763
1181.8,0.043458
1190,0.043154
1198.2,0.042853
1206.5,0.042554
1214.9,0.042257
1223.3,0.041962
1231.8,0.041669
1240.4,0.041379
1249,0.04109
1257.6,0.040803
1266.3,0.040519
1275.1,0.040237
1284,0.039956
1292.9,0.039678
1301.8,0.039401
1310.9,0.039127
1320,0.038854
1329.1,0.038584
1338.3,0.038315
1347.6,0.038048
1357,0.037784
1366.4,0.037521
1375.8,0.03726
1385.4,0.037
1395,0.036743
1404.7,0.036487
1414.4,0.036234
1424.2,0.035982
1434.1,0.035731
1444,0.035483
1454.1,0.035236
1464.1,0.034992
1474.3,0.034748
1484.5,0.034507
1494.8,0.034267
1505.2,0.034029
1515.6,0.033793
1526.1,0.033558
1536.7,0.033325
1547.4,0.033094
1558.1,0.032864
1568.9,0.032636
1579.8,0.032409
1590.7,0.032184
1601.8,0.031961
1612.9,0.031739
1624.1,0.031519
1635.3,0.0313
1646.7,0.031083
1658.1,0.030868
1669.6,0.030653
1681.2,0.030441
1692.8,0.03023
1704.6,0.03002
1716.4,0.029812
1728.3,0.029605
1740.3,0.0294
1752.4,0.029196
1764.5,0.028994
1776.7,0.028793
1789.1,0.028594
1801.5,0.028395
1814,0.028199
1826.5,0.028003
1839.2,0.027809
1852,0.027617
1864.8,0.027425
1877.7,0.027236
1890.8,0.027047
1903.9,0.02686
1917.1,0.026674
1930.4,0.026489
1943.8,0.026306
1957.2,0.026124
1970.8,0.025943
1984.5,0.025763
1998.3,0.025585
2012.1,0.025408
2026.1,0.025232
2040.1,0.025057
2054.3,0.024884
2068.5,0.024712
2082.9,0.024541
2097.3,0.024371
2111.8,0.024202
2126.5,0.024035
2141.2,0.023869
2156.1,0.023704
2171,0.02354
2186.1,0.023377
2201.3,0.023215
2216.5,0.023055
2231.9,0.022895
2247.4,0.022737
2263,0.02258
2278.7,0.022424
2294.5,0.022269
2310.4,0.022115
2326.4,0.021962
2342.5,0.02181
2358.8,0.021659
2375.1,0.02151
2391.6,0.021361
2408.2,0.021214
2424.9,0.021067
2441.7,0.020921
2458.6,0.020777
2475.7,0.020633
2492.9,0.020491
2510.2,0.020349
2527.6,0.020209
2545.1,0.020069
2562.7,0.01993
2580.5,0.019793
2598.4,0.019656
2616.4,0.01952
2634.6,0.019385
2652.8,0.019251
2671.2,0.019119
2689.8,0.018986
2708.4,0.018855
2727.2,0.018725
2746.1,0.018596
2765.2,0.018467
2784.3,0.01834
2803.7,0.018213
2823.1,0.018088
2842.7,0.017963
2862.4,0.017839
2882.2,0.017716
2902.2,0.017593
2922.4,0.017472
2942.6,0.017351
2963,0.017231
2983.6,0.017112
3004.3,0.016994
3025.1,0.016877
3046.1,0.016761
3067.2,0.016645
3088.5,0.01653
3109.9,0.016416
3131.5,0.016303
3153.2,0.01619
3175.1,0.016078
3197.1,0.015967
3219.2,0.015857
3241.6,0.015748
3264.1,0.015639
3286.7,0.015531
3309.5,0.015424
3332.4,0.015318
3355.5,0.015212
3378.8,0.015107
3402.2,0.015003
3425.8,0.014899
3449.6,0.014797
3473.5,0.014695
3497.6,0.014593
3521.9,0.014492
3546.3,0.014393
3570.9,0.014293
3595.7,0.014195
3620.6,0.014097
3645.7,0.013999
3671,0.013903
3696.4,0.013807
3722.1,0.013712
3747.9,0.013617
3773.9,0.013523
3800.1,0.01343
3826.4,0.013337
3852.9,0.013245
3879.7,0.013154
3906.6,0.013063
3933.7,0.012973
3960.9,0.012884
3988.4,0.012795
4016.1,0.012707
4043.9,0.012619
4072,0.012532
4100.2,0.012446
4128.6,0.01236
4157.3,0.012275
4186.1,0.01219
4215.1,0.012106
4244.4,0.012023
4273.8,0.01194
4303.5,0.011857
4333.3,0.011776
4363.3,0.011694
4393.6,0.011614
4424.1,0.011534
4454.8,0.011454
4485.7,0.011375
4516.8,0.011297
4548.1,0.011219
4579.6,0.011142
4611.4,0.011065
4643.4,0.010988
4675.6,0.010913
4708,0.010838
4740.7,0.010763
4773.5,0.010689
4806.6,0.010615
4840,0.010542
4873.5,0.010469
4907.3,0.010397
4941.4,0.010325
4975.6,0.010254
5010.1,0.010183
5044.9,0.010113
5079.9,0.010044
5115.1,0.0099743
5150.6,0.0099056
5186.3,0.0098373
5222.3,0.0097695
5258.5,0.0097021
5295,0.0096353
5331.7,0.0095689
5368.6,0.0095029
5405.9,0.0094374
5443.4,0.0093724
5481.1,0.0093078
5519.1,0.0092436
5557.4,0.0091799
5596,0.0091167
5634.8,0.0090538
5673.8,0.0089915
5713.2,0.0089295
5752.8,0.0088679
5792.7,0.0088068
5832.9,0.0087461
5873.3,0.0086859
5914.1,0.008626
5955.1,0.0085666
5996.4,0.0085075
6038,0.0084489
6079.8,0.0083907
6122,0.0083329
6164.5,0.0082755
6207.2,0.0082184
6250.3,0.0081618
6293.6,0.0081056
6337.3,0.0080497
6381.2,0.0079942
6425.5,0.0079391
6470,0.0078844
6514.9,0.0078301
6560.1,0.0077762
6605.6,0.0077226
6651.4,0.0076694
6697.5,0.0076165
6744,0.007564
6790.7,0.0075119
6837.8,0.0074602
6885.2,0.0074088
6933,0.0073577
6981.1,0.007307
7029.5,0.0072567
7078.2,0.0072067
7127.3,0.007157
7176.8,0.0071077
7226.5,0.0070587
7276.6,0.0070101
7327.1,0.0069618
7377.9,0.0069138
7429.1,0.0068662
7480.6,0.0068189
7532.5,0.0067719
7584.7,0.0067253
7637.3,0.0066789
7690.3,0.0066329
7743.6,0.0065872
7797.3,0.0065418
7851.4,0.0064968
7905.9,0.006452
7960.7,0.0064075
8015.9,0.0063634
8071.5,0.0063196
8127.5,0.006276
8183.8,0.0062328
8240.6,0.0061898
8297.7,0.0061472
8355.3,0.0061049
8413.2,0.0060628
8471.6,0.006021
8530.3,0.0059795
8589.5,0.0059384
8649.1,0.0058974
8709,0.0058568
8769.4,0.0058165
8830.2,0.0057764
8891.5,0.0057366
8953.2,0.0056971
9015.2,0.0056578
9077.8,0.0056189
9140.7,0.0055801
9204.1,0.0055417
9267.9,0.0055035
9332.2,0.0054656
9396.9,0.005428
9462.1,0.0053906
9527.7,0.0053534
9593.8,0.0053166
9660.3,0.0052799
9727.3,0.0052436
9794.8,0.0052074
9862.7,0.0051716
9931.1,0.0051359
10000,0.0051006


==> FSS_rom_sur.csv <==
0.01,1.7563
0.010069,1.7563
0.010139,1.7563
0.01021,1.7563
0.01028,1.7563
0.010352,1.7563
0.010423,1.7563
0.010496,1.7563
0.010568,1.7563
0.010642,1.7563
0.010716,1.7563
0.01079,1.7563
0.010865,1.7563
0.01094,1.7563
0.011016,1.7563
0.011092,1.7563
0.011169,1.7563
0.011247,1.7563
0.011325,1.7563
0.011403,1.7563
0.011482,1.7563
0.011562,1.7563
0.011642,1.7563
0.011723,1.7563
0.011804,1.7563
0.011886,1.7563
0.011968,1.7563
0.012051,1.7563
0.012135,1.7563
0.012219,1.7563
0.012304,1.7563
0.012389,1.7563
0.012475,1.7563
0.012562,1.7563
0.012649,1.7563
0.012737,1.7563
0.012825,1.7563
0.012914,1.7563
0.013003,1.7563
0.013094,1.7563
0.013184,1.7563
0.013276,1.7563
0.013368,1.7563
0.013461,1.7563
0.013554,1.7563
0.013648,1.7563
0.013743,1.7563
0.013838,1.7563
0.013934,1.7563
0.014031,1.7563
0.014128,1.7563
0.014226,1.7563
0.014324,1.7563
0.014424,1.7563
0.014524,1.7563
0.014625,1.7563
0.014726,1.7563
0.014828,1.7563
0.014931,1.7563
0.015034,1.7563
0.015139,1.7563
0.015244,1.7563
0.015349,1.7563
0.015456,1.7563
0.015563,1.7563
0.015671,1.7563
0.01578,1.7563
0.015889,1.7563
0.015999,1.7563
0.01611,1.7563
0.016222,1.7563
0.016335,1.7563
0.016448,1.7563
0.016562,1.7563
0.016677,1.7563
0.016792,1.7563
0.016909,1.7563
0.017026,1.7563
0.017144,1.7563
0.017263,1.7563
0.017383,1.7563
0.017503,1.7563
0.017625,1.7563
0.017747,1.7563
0.01787,1.7563
0.017994,1.7563
0.018119,1.7563
0.018244,1.7563
0.018371,1.7563
0.018498,1.7563
0.018627,1.7563
0.018756,1.7563
0.018886,1.7563
0.019017,1.7563
0.019149,1.7563
0.019282,1.7563
0.019415,1.7563
0.01955,1.7563
0.019686,1.7563
0.019822,1.7563
0.01996,1.7563
0.020098,1.7563
0.020237,1.7564
0.020378,1.7564
0.020519,1.7564
0.020661,1.7564
0.020805,1.7564
0.020949,1.7564
0.021094,1.7564
0.02124,1.7564
0.021388,1.7564
0.021536,1.7564
0.021685,1.7564
0.021836,1.7564
0.021987,1.7564
0.02214,1.7564
0.022293,1.7564
0.022448,1.7564
0.022604,1.7564
0.02276,1.7564
0.022918,1.7564
0.023077,1.7564
0.023237,1.7564
0.023398,1.7564
0.023561,1.7564
0.023724,1.7564
0.023889,1.7564
0.024054,1.7564
0.024221,1.7564
0.024389,1.7564
0.024558,1.7564
0.024728,1.7564
0.0249,1.7564
0.025073,1.7564
0.025246,1.7564
0.025422,1.7564
0.025598,1.7564
0.025775,1.7564
0.025954,1.7564
0.026134,1.7564
0.026315,1.7564
0.026498,1.7564
0.026682,1.7564
0.026867,1.7564
0.027053,1.7564
0.027241,1.7564
0.02743,1.7564
0.02762,1.7564
0.027811,1.7564
0.028004,1.7564
0.028198,1.7564
0.028394,1.7564
0.028591,1.7564
0.028789,1.7564
0.028989,1.7564
0.02919,1.7564
0.029392,1.7564
0.029596,1.7564
0.029801,1.7564
0.030008,1.7564
0.030216,1.7564
0.030426,1.7564
0.030637,1.7564
0.030849,1.7564
0.031063,1.7564
0.031279,1.7564
0.031496,1.7564
0.031714,1.7564
0.031934,1.7564
0.032155,1.7564
0.032378,1.7564
0.032603,1.7564
0.032829,1.7564
0.033057,1.7564
0.033286,1.7564
0.033517,1.7564
0.033749,1.7564
0.033983,1.7564
0.034219,1.7564
0.034456,1.7564
0.034695,1.7565
0.034936,1.7565
0.035178,1.7565
0.035422,1.7565
0.035668,1.7565
0.035915,1.7565
0.036164,1.7565
0.036415,1.7565
0.036668,1.7565
0.036922,1.7565
0.037178,1.7565
0.037436,1.7565
0.037695,1.7565
0.037957,1.7565
0.03822,1.7565
0.038485,1.7565
0.038752,1.7565
0.039021,1.7565
0.039291,1.7565
0.039564,1.7565
0.039838,1.7565
0.040115,1.7565
0.040393,1.7565
0.040673,1.7565
0.040955,1.7565
0.041239,1.7565
0.041525,1.7565
0.041813,1.7565
0.042103,1.7565
0.042395,1.7565
0.042689,1.7565
0.042985,1.7565
0.043283,1.7565
0.043583,1.7565
0.043886,1.7565
0.04419,1.7565
0.044496,1.7566
0.044805,1.7566
0.045116,1.7566
0.045429,1.7566
0.045744,1.7566
0.046061,1.7566
0.04638,1.7566
0.046702,1.7566
0.047026,1.7566
0.047352,1.7566
0.04768,1.7566
0.048011,1.7566
0.048344,1.7566
0.048679,1.7566
0.049017,1.7566
0.049357,1.7566
0.049699,1.7566
0.050044,1.7566
0.050391,1.7566
0.05074,1.7566
0.051092,1.7566
0.051446,1.7566
0.051803,1.7566
0.052163,1.7566
0.052524,1.7566
0.052889,1.7567
0.053255,1.7567
0.053625,1.7567
0.053997,1.7567
0.054371,1.7567
0.054748,1.7567
0.055128,1.7567
0.05551,1.7567
0.055895,1.7567
0.056283,1.7567
0.056673,1.7567
0.057066,1.7567
0.057462,1.7567
0.05786,1.7567
0.058262,1.7567
0.058666,1.7567
0.059073,1.7567
0.059482,1.7567
0.059895,1.7568
0.06031,1.7568
0.060728,1.7568
0.06115,1.7568
0.061574,1.7568
0.062001,1.7568
0.062431,1.7568
0.062864,1.7568
0.0633,1.7568
0.063739,1.7568
0.064181,1.7568
0.064626,1.7568
0.065074,1.7568
0.065525,1.7568
0.06598,1.7569
0.066437,1.7569
0.066898,1.7569
0.067362,1.7569
0.067829,1.7569
0.068299,1.7569
0.068773,1.7569
0.06925,1.7569
0.06973,1.7569
0.070214,1.7569
0.070701,1.7569
0.071191,1.7569
0.071685,1.757
0.072182,1.757
0.072683,1.757
0.073187,1.757
0.073694,1.757
0.074205,1.757
0.07472,1.757
0.075238,1.757
0.07576,1.757
0.076285,1.757
0.076814,1.757
0.077347,1.7571
0.077884,1.7571
0.078424,1.7571
0.078968,1.7571
0.079515,1.7571
0.080067,1.7571
0.080622,1.7571
0.081181,1.7571
0.081744,1.7571
0.082311,1.7572
0.082882,1.7572
0.083457,1.7572
0.084035,1.7572
0.084618,1.7572
0.085205,1.7572
0.085796,1.7572
0.086391,1.7572
0.08699,1.7573
0.087593,1.7573
0.088201,1.7573
0.088813,1.7573
0.089428,1.7573
0.090049,1.7573
0.090673,1.7573
0.091302,1.7574
0.091935,1.7574
0.092573,1.7574
0.093215,1.7574
0.093861,1.7574
0.094512,1.7574
0.095168,1.7575
0.095828,1.7575
0.096492,1.7575
0.097161,1.7575
0.097835,1.7575
0.098514,1.7575
0.099197,1.7576
0.099885,1.7576
0.10058,1.7576
0.10128,1.7576
0.10198,1.7576
0.10268,1.7576
0.1034,1.7577
0.10411,1.7577
0.10484,1.7577
0.10556,1.7577
0.1063,1.7577
0.10703,1.7578
0.10777,1.7578
0.10852,1.7578
0.10927,1.7578
0.11003,1.7578
0.1108,1.7579
0.11156,1.7579
0.11234,1.7579
0.11312,1.7579
0.1139,1.758
0.11469,1.758
0.11549,1.758
0.11629,1.758
0.11709,1.758
0.11791,1.7581
0.11872,1.7581
0.11955,1.7581
0.12038,1.7581
0.12121,1.7582
0.12205,1.7582
0.1229,1.7582
0.12375,1.7583
0.12461,1.7583
0.12547,1.7583
0.12634,1.7583
0.12722,1.7584
0.1281,1.7584
0.12899,1.7584
0.12988,1.7585
0.13079,1.7585
0.13169,1.7585
0.13261,1.7585
0.13353,1.7586
0.13445,1.7586
0.13538,1.7586
0.13632,1.7587
0.13727,1.7587
0.13822,1.7587
0.13918,1.7588
0.14014,1.7588
0.14112,1.7588
0.14209,1.7589
0.14308,1.7589
0.14407,1.7589
0.14507,1.759
0.14608,1.759
0.14709,1.7591
0.14811,1.7591
0.14914,1.7591
0.15017,1.7592
0.15121,1.7592
0.15226,1.7593
0.15332,1.7593
0.15438,1.7593
0.15545,1.7594
0.15653,1.7594
0.15762,1.7595
0.15871,1.7595
0.15981,1.7596
0.16092,1.7596
0.16203,1.7597
0.16316,1.7597
0.16429,1.7598
0.16543,1.7598
0.16658,1.7598
0.16773,1.7599
0.16889,1.7599
0.17007,1.76
0.17124,1.7601
0.17243,1.7601
0.17363,1.7602
0.17483,1.7602
0.17604,1.7603
0.17727,1.7603
0.17849,1.7604
0.17973,1.7604
0.18098,1.7605
0.18223,1.7606
0.1835,1.7606
0.18477,1.7607
0.18605,1.7607
0.18734,1.7608
0.18864,1.7609
0.18995,1.7609
0.19127,1.761
0.19259,1.7611
0.19393,1.7611
0.19527,1.7612
0.19663,1.7613
0.19799,1.7613
0.19937,1.7614
0.20075,1.7615
0.20214,1.7615
0.20354,1.7616
0.20495,1.7617
0.20638,1.7618
0.20781,1.7618
0.20925,1.7619
0.2107,1.762
0.21216,1.7621
0.21363,1.7622
0.21511,1.7622
0.2166,1.7623
0.21811,1.7624
0.21962,1.7625
0.22114,1.7626
0.22268,1.7627
0.22422,1.7628
0.22578,1.7629
0.22734,1.7629
0.22892,1.763
0.23051,1.7631
0.2321,1.7632
0.23371,1.7633
0.23533,1.7634
0.23697,1.7635
0.23861,1.7636
0.24026,1.7637
0.24193,1.7638
0.24361,1.7639
0.2453,1.7641
0.247,1.7642
0.24871,1.7643
0.25044,1.7644
0.25217,1.7645
0.25392,1.7646
0.25568,1.7647
0.25746,1.7649
0.25924,1.765
0.26104,1.7651
0.26285,1.7652
0.26467,1.7653
0.26651,1.7655
0.26836,1.7656
0.27022,1.7657
0.27209,1.7659
0.27398,1.766
0.27588,1.7661
0.27779,1.7663
0.27972,1.7664
0.28166,1.7666
0.28361,1.7667
0.28558,1.7669
0.28756,1.767
0.28955,1.7672
0.29156,1.7673
0.29359,1.7675
0.29562,1.7676
0.29767,1.7678
0.29974,1.768
0.30181,1.7681
0.30391,1.7683
0.30602,1.7685
0.30814,1.7686
0.31027,1.7688
0.31243,1.769
0.31459,1.7692
0.31677,1.7694
0.31897,1.7695
0.32118,1.7697
0.32341,1.7699
0.32565,1.7701
0.32791,1.7703
0.33019,1.7705
0.33248,1.7707
0.33478,1.7709
0.3371,1.7711
0.33944,1.7713
0.3418,1.7716
0.34417,1.7718
0.34655,1.772
0.34896,1.7722
0.35138,1.7724
0.35381,1.7727
0.35627,1.7729
0.35874,1.7732
0.36123,1.7734
0.36373,1.7736
0.36625,1.7739
0.36879,1.7741
0.37135,1.7744
0.37393,1.7747
0.37652,1.7749
0.37913,1.7752
0.38176,1.7755
0.38441,1.7757
0.38707,1.776
0.38976,1.7763
0.39246,1.7766
0.39518,1.7769
0.39792,1.7772
0.40068,1.7775
0.40346,1.7778
0.40626,1.7781
0.40908,1.7784
0.41191,1.7787
0.41477,1.7791
0.41765,1.7794
0.42054,1.7797
0.42346,1.7801
0.4264,1.7804
0.42935,1.7808
0.43233,1.7811
0.43533,1.7815
0.43835,1.7818
0.44139,1.7822
0.44445,1.7826
0.44753,1.783
0.45064,1.7834
0.45376,1.7838
0.45691,1.7842
0.46008,1.7846
0.46327,1.785
0.46648,1.7854
0.46972,1.7858
0.47297,1.7863
0.47625,1.7867
0.47956,1.7872
0.48288,1.7876
0.48623,1.7881
0.4896,1.7885
0.493,1.789
0.49642,1.7895
0.49986,1.79
0.50333,1.7905
0.50682,1.791
0.51033,1.7915
0.51387,1.792
0.51744,1.7926
0.52102,1.7931
0.52464,1.7936
0.52828,1.7942
0.53194,1.7948
0.53563,1.7953
0.53934,1.7959
0.54308,1.7965
0.54685,1.7971
0.55064,1.7977
0.55446,1.7983
0.55831,1.799
0.56218,1.7996
0.56608,1.8003
0.57,1.8009
0.57396,1.8016
0.57794,1.8023
0.58195,1.803
0.58598,1.8037
0.59005,1.8044
0.59414,1.8051
0.59826,1.8059
0.60241,1.8066
0.60658,1.8074
0.61079,1.8082
0.61503,1.809
0.61929,1.8098
0.62359,1.8106
0.62791,1.8114
0.63227,1.8123
0.63665,1.8131
0.64107,1.814
0.64551,1.8149
0.64999,1.8158
0.6545,1.8167
0.65904,1.8177
0.66361,1.8186
0.66821,1.8196
0.67284,1.8206
0.67751,1.8216
0.68221,1.8226
0.68694,1.8236
0.6917,1.8247
0.6965,1.8257
0.70133,1.8268
0.70619,1.8279
0.71109,1.8291
0.71602,1.8302
0.72099,1.8314
0.72599,1.8326
0.73102,1.8338
0.73609,1.835
0.7412,1.8363
0.74634,1.8376
0.75152,1.8389
0.75673,1.8402
0.76198,1.8415
0.76726,1.8429
0.77258,1.8443
0.77794,1.8457
0.78333,1.8472
0.78877,1.8487
0.79424,1.8502
0.79974,1.8517
0.80529,1.8533
0.81088,1.8549
0.8165,1.8565
0.82216,1.8582
0.82786,1.8598
0.83361,1.8616
0.83939,1.8633
0.84521,1.8651
0.85107,1.8669
0.85697,1.8688
0.86291,1.8707
0.8689,1.8726
0.87493,1.8746
0.88099,1.8766
0.8871,1.8786
0.89326,1.8807
0.89945,1.8829
0.90569,1.8851
0.91197,1.8873
0.91829,1.8896
0.92466,1.8919
0.93107,1.8942
0.93753,1.8967
0.94403,1.8991
0.95058,1.9017
0.95717,1.9042
0.96381,1.9069
0.9705,1.9096
0.97723,1.9123
0.984,1.9151
0.99083,1.918
0.9977,1.9209
1.0046,1.9239
1.0116,1.927
1.0186,1.9301
1.0257,1.9334
1.0328,1.9366
1.0399,1.94
1.0472,1.9435
1.0544,1.947
1.0617,1.9506
1.0691,1.9543
1.0765,1.9581
1.084,1.962
1.0915,1.966
1.0991,1.97
1.1067,1.9742
1.1144,1.9785
1.1221,1.9829
1.1299,1.9874
1.1377,1.9921
1.1456,1.9968
1.1535,2.0017
1.1615,2.0067
1.1696,2.0119
1.1777,2.0172
1.1859,2.0226
1.1941,2.0282
1.2024,2.034
1.2107,2.0399
1.2191,2.046
1.2276,2.0522
1.2361,2.0587
1.2447,2.0653
1.2533,2.0722
1.262,2.0793
1.2707,2.0866
1.2795,2.0941
1.2884,2.1018
1.2973,2.1098
1.3063,2.1181
1.3154,2.1267
1.3245,2.1355
1.3337,2.1447
1.343,2.1541
1.3523,2.1639
1.3617,2.1741
1.3711,2.1846
1.3806,2.1955
1.3902,2.2069
1.3998,2.2186
1.4095,2.2309
1.4193,2.2436
1.4291,2.2568
1.4391,2.2706
1.449,2.2849
1.4591,2.2999
1.4692,2.3155
1.4794,2.3318
1.4897,2.3488
1.5,2.3667
1.5104,2.3853
1.5209,2.4049
1.5314,2.4255
1.542,2.447
1.5527,2.4698
1.5635,2.4937
1.5743,2.5189
1.5853,2.5455
1.5963,2.5737
1.6073,2.6035
1.6185,2.6351
1.6297,2.6687
1.641,2.7044
1.6524,2.7425
1.6638,2.7832
1.6754,2.8268
1.687,2.8736
1.6987,2.9239
1.7105,2.9782
1.7223,3.0369
1.7343,3.1006
1.7463,3.1699
1.7584,3.2457
1.7706,3.3288
1.7829,3.4203
1.7953,3.5216
1.8077,3.6343
1.8202,3.7603
1.8329,3.9023
1.8456,4.0633
1.8584,4.2475
1.8713,4.4602
1.8842,4.7083
1.8973,5.0015
1.9105,5.3532
1.9237,5.7827
1.9371,6.3184
1.9505,7.0053
1.964,7.9171
1.9776,9.185
1.9914,11.066
2.0052,14.145
2.0191,20.091
2.0331,36.347
2.0472,241.38
2.0614,46.014
2.0757,20.519
2.0901,12.885
2.1046,9.22
2.1192,7.0712
2.1339,5.662
2.1487,4.6691
2.1636,3.9339
2.1786,3.3696
2.1937,2.9245
2.2089,2.5663
2.2242,2.2733
2.2396,2.0309
2.2552,1.8286
2.2708,1.6586
2.2865,1.5154
2.3024,1.3945
2.3184,1.2926
2.3344,1.207
2.3506,1.1353
2.3669,1.0758
2.3834,1.0269
2.3999,0.98721
2.4165,0.95548
2.4333,0.93065
2.4502,0.91176
2.4672,0.89793
2.4843,0.88841
2.5015,0.88252
2.5188,0.87969
2.5363,0.87939
2.5539,0.88119
2.5716,0.88471
2.5894,0.88965
2.6074,0.89573
2.6255,0.90273
2.6437,0.91046
2.662,0.91876
2.6805,0.92751
2.6991,0.93659
2.7178,0.94592
2.7366,0.95543
2.7556,0.96506
2.7747,0.97475
2.794,0.98447
2.8134,0.99419
2.8329,1.0039
2.8525,1.0135
2.8723,1.0231
2.8922,1.0326
2.9123,1.042
2.9325,1.0513
2.9528,1.0605
2.9733,1.0696
2.9939,1.0786
3.0147,1.0875
3.0356,1.0963
3.0566,1.105
3.0778,1.1136
3.0992,1.1221
3.1207,1.1305
3.1423,1.1388
3.1641,1.1471
3.186,1.1552
3.2081,1.1633
3.2304,1.1713
3.2528,1.1793
3.2753,1.1871
3.2981,1.195
3.3209,1.2027
3.344,1.2105
3.3672,1.2182
3.3905,1.2258
3.414,1.2334
3.4377,1.2411
3.4615,1.2486
3.4855,1.2562
3.5097,1.2638
3.5341,1.2713
3.5586,1.2789
3.5833,1.2865
3.6081,1.2941
3.6331,1.3017
3.6583,1.3094
3.6837,1.3171
3.7092,1.3249
3.735,1.3327
3.7609,1.3405
3.7869,1.3484
3.8132,1.3564
3.8397,1.3645
3.8663,1.3727
3.8931,1.3809
3.9201,1.3893
3.9473,1.3978
3.9747,1.4064
4.0022,1.4152
4.03,1.4241
4.0579,1.4332
4.0861,1.4424
4.1144,1.4518
4.1429,1.4614
4.1717,1.4712
4.2006,1.4813
4.2297,1.4915
4.2591,1.5021
4.2886,1.5129
4.3183,1.524
4.3483,1.5354
4.3785,1.5471
4.4088,1.5592
4.4394,1.5716
4.4702,1.5845
4.5012,1.5978
4.5324,1.6115
4.5638,1.6258
4.5955,1.6406
4.6274,1.6559
4.6594,1.6718
4.6918,1.6884
4.7243,1.7057
4.7571,1.7238
4.7901,1.7427
4.8233,1.7624
4.8567,1.7831
4.8904,1.8048
4.9243,1.8276
4.9585,1.8517
4.9929,1.877
5.0275,1.9038
5.0624,1.9322
5.0975,1.9623
5.1328,1.9942
5.1684,2.0283
5.2043,2.0646
5.2403,2.1035
5.2767,2.1452
5.3133,2.19
5.3501,2.2384
5.3872,2.2907
5.4246,2.3474
5.4622,2.4092
5.5001,2.4768
5.5382,2.5509
5.5766,2.6327
5.6153,2.7232
5.6543,2.824
5.6935,2.937
5.733,3.0643
5.7727,3.2089
5.8128,3.3746
5.8531,3.5661
5.8937,3.79
5.9345,4.0549
5.9757,4.3733
6.0171,4.7625
6.0589,5.2491
6.1009,5.8739
6.1432,6.7049
6.1858,7.8625
6.2287,9.5841
6.2719,12.409
6.3154,17.885
6.3592,32.953
6.4033,205.94
6.4477,41.273
6.4924,19.005
6.5374,12.192
6.5828,8.9022
6.6284,6.9688
6.6744,5.6999
6.7207,4.8058
6.7673,4.1442
6.8142,3.6369
6.8615,3.2372
6.9091,2.9159
6.957,2.6535
7.0052,2.4368
7.0538,2.2564
7.1027,2.1054
7.152,1.9789
7.2016,1.8733
7.2515,1.7861
7.3018,1.7156
7.3525,1.6609
7.4035,1.6221
7.4548,1.6003
7.5065,1.598
7.5586,1.6204
7.611,1.6763
7.6638,1.7825
7.7169,1.9713
7.7704,2.3116
7.8243,2.9787
7.8786,4.5749
7.9332,11.389
7.9882,18.387
8.0436,5.4009
8.0994,3.2691
8.1556,2.433
8.2122,2.0015
8.2691,1.7456
8.3265,1.5802
8.3842,1.4669
8.4423,1.3858
8.5009,1.3259
8.5599,1.2806
8.6192,1.2456
8.679,1.2183
8.7392,1.1968
8.7998,1.1797
8.8608,1.166
8.9223,1.1552
8.9841,1.1467
9.0465,1.1401
9.1092,1.135
9.1724,1.1312
9.236,1.1286
9.3,1.127
9.3645,1.1262
9.4295,1.1261
9.4949,1.1268
9.5607,1.128
9.627,1.1298
9.6938,1.1321
9.761,1.1348
9.8287,1.1379
9.8969,1.1414
9.9655,1.1453
10.035,1.1496
10.104,1.1542
10.174,1.1591
10.245,1.1643
10.316,1.1699
10.387,1.1757
10.459,1.1819
10.532,1.1884
10.605,1.1951
10.679,1.2023
10.753,1.2097
10.827,1.2175
10.902,1.2256
10.978,1.2341
11.054,1.243
11.131,1.2523
11.208,1.262
11.286,1.2722
11.364,1.2828
11.443,1.294
11.522,1.3057
11.602,1.3181
11.682,1.331
11.763,1.3447
11.845,1.3591
11.927,1.3743
12.01,1.3905
12.093,1.4076
12.177,1.4258
12.262,1.4453
12.347,1.4661
12.432,1.4884
12.518,1.5123
12.605,1.5382
12.693,1.5662
12.781,1.5966
12.869,1.6298
12.959,1.6663
13.048,1.7064
13.139,1.7508
13.23,1.8004
13.322,1.8559
13.414,1.9187
13.507,1.9903
13.601,2.0726
13.695,2.1681
13.79,2.2805
13.886,2.4145
13.982,2.5768
14.079,2.7774
14.177,3.0312
14.275,3.3617
14.374,3.8091
14.474,4.4461
14.574,5.4214
14.675,7.0914
14.777,10.579
14.879,22.194
14.983,112.53
15.087,15.858
15.191,8.3042
15.297,5.5737
15.403,4.1814
15.509,3.3488
15.617,2.8038
15.725,2.4265
15.834,2.1556
15.944,1.9566
16.055,1.8082
16.166,1.6969
16.278,1.6134
16.391,1.5513
16.505,1.506
16.619,1.4739
16.734,1.4526
16.851,1.4403
16.967,1.4354
17.085,1.4371
17.204,1.4445
17.323,1.4571
17.443,1.4747
17.564,1.4972
17.686,1.5245
17.808,1.5569
17.932,1.5948
18.056,1.6389
18.182,1.69
18.308,1.7493
18.435,1.8185
18.562,1.8999
18.691,1.9966
18.821,2.1132
18.951,2.2563
19.083,2.4358
19.215,2.6676
19.348,2.9787
19.483,3.4179
19.618,4.0853
19.754,5.2221
19.891,7.5922
20.029,15.585
20.168,78.296
20.307,9.8933
20.448,4.9172
20.59,3.0968
20.733,2.1559
20.877,1.584
21.021,1.2029
21.167,0.93429
21.314,0.7391
21.462,0.59598
21.611,0.49274
21.76,0.42199
21.911,0.37838
22.063,0.35687
22.216,0.35204
22.37,0.35863
22.526,0.37226
22.682,0.38977
22.839,0.4091
22.998,0.42894
23.157,0.44853
23.318,0.46742
23.479,0.48536
23.642,0.5022
23.806,0.51789
23.971,0.53241
24.137,0.54576
24.305,0.55796
24.473,0.56902
24.643,0.57898
24.814,0.58786
24.986,0.59568
25.159,0.60246
25.334,0.60824
25.51,0.61303
25.686,0.61687
25.865,0.61979
26.044,0.62183
26.225,0.62305
26.407,0.62353
26.59,0.62336
26.774,0.62268
26.96,0.62166
27.147,0.62055
27.335,0.61967
27.525,0.61942
27.715,0.62035
27.908,0.62315
28.101,0.62867
28.296,0.63797
28.492,0.65228
28.69,0.67306
28.889,0.70188
29.089,0.74047
29.291,0.7906
29.494,0.85407
29.699,0.93275
29.905,1.0286
30.112,1.1436
30.321,1.2802
30.531,1.4412
30.743,1.6298
30.956,1.8503
31.171,2.1075
31.387,2.4079
31.605,2.7595
31.824,3.1726
32.044,3.6602
32.267,4.2399
32.49,4.9346
32.716,5.7758
32.943,6.8073
33.171,8.0919
33.401,9.7229
33.633,11.845
33.866,14.693
34.101,18.684
34.337,24.615
34.576,34.252
34.815,52.409
35.057,98.536
35.3,436.24
35.545,214.98
35.791,93.481
36.039,62.628
36.289,48.702
36.541,40.882
36.794,35.957
37.05,32.641
37.307,30.314
37.565,28.647
37.826,27.445
38.088,26.589
38.352,26
38.618,25.627
38.886,25.434
39.156,25.398
39.427,25.502
39.701,25.736
39.976,26.093
40.253,26.572
40.533,27.173
40.814,27.902
41.097,28.764
41.382,29.771
41.669,30.936
41.958,32.28
42.249,33.825
42.542,35.605
42.837,37.659
43.134,40.042
43.433,42.825
43.734,46.106
44.037,50.018
44.343,54.756
44.65,60.608
44.96,68.021
45.272,77.736
45.586,91.068
45.902,110.62
46.22,142.36
46.541,203.71
46.864,376.67
47.189,4574.6
47.516,393.35
47.845,174.64
48.177,103.94
48.511,67.824
48.848,44.984
49.187,28.454
49.528,15.246
49.871,3.8327
50.217,6.7376
50.565,17.021
50.916,27.532
51.269,38.699
51.625,50.961
51.983,64.817
52.343,80.878
52.706,99.942
53.072,123.1
53.44,151.92
53.81,188.74
54.183,237.23
54.559,303.57
54.938,398.89
55.319,545.55
55.702,796.05
56.089,1309
56.478,2888.4
56.869,37783
57.264,3304.5
57.661,1837.4
58.061,1352
58.463,1119.3
58.869,989.95
59.277,914.22
59.688,870.88
60.102,849.63
60.519,845.09
60.939,854.45
61.361,876.42
61.787,910.68
62.215,957.72
62.647,1018.7
63.081,1095.3
63.519,1190.1
63.959,1306.4
64.403,1448.3
64.849,1620.7
65.299,1829.1
65.752,2079.3
66.208,2375.8
66.667,2718.9
67.13,3101
67.595,3499.9
68.064,3874.5
68.536,4166.3
69.011,4315.7
69.49,4288
69.972,4092.1
70.457,3775.3
70.946,3398.7
71.438,3014.5
71.933,2655.7
72.432,2338.4
72.934,2066.9
73.44,1839
73.949,1650.1
74.462,1494.8
74.979,1367.9
75.499,1265.2
76.022,1182.8
76.549,1118.1
77.08,1068.7
77.615,1033.1
78.153,1010.2
78.695,999.24
79.241,999.74
79.79,1011.4
80.344,1033.7
80.901,1065.6
81.462,1104.1
82.027,1143.5
82.596,1173
83.169,1176.6
83.746,1135.8
84.326,1039.6
84.911,895.13
85.5,727.04
86.093,563.78
86.69,423.96
87.291,313.6
87.897,230.58
88.506,169.66
89.12,125.41
89.738,93.318
90.36,69.953
90.987,52.836
91.618,40.199
92.253,30.795
92.893,23.743
93.537,18.414
94.186,14.36
94.839,11.257
95.497,8.8692
96.159,7.0227
96.826,5.5893
97.498,4.4733
98.174,3.6026
98.855,2.9225
99.54,2.391
100.23,1.9761
100.93,1.6525
101.63,1.4008
102.33,1.2053
103.04,1.0538
103.75,0.93652
104.47,0.84563
105.2,0.7751
105.93,0.72021
106.66,0.67738
107.4,0.64391
108.15,0.61776
108.9,0.59741
109.65,0.58171
110.41,0.56977
111.18,0.56089
111.95,0.55451
112.73,0.55016
113.51,0.54746
114.3,0.54609
115.09,0.54577
115.89,0.54626
116.69,0.54736
117.5,0.5489
118.31,0.55075
119.13,0.55278
119.96,0.55489
120.79,0.557
121.63,0.55906
122.47,0.561
123.32,0.56279
124.18,0.5644
125.04,0.56579
125.91,0.56697
126.78,0.56791
127.66,0.56861
128.54,0.56907
129.44,0.56928
130.33,0.56926
131.24,0.569
132.15,0.56852
133.06,0.56781
133.99,0.5669
134.92,0.56578
135.85,0.56446
136.79,0.56297
137.74,0.5613
138.7,0.55946
139.66,0.55748
140.63,0.55534
141.6,0.55307
142.59,0.55068
143.57,0.54816
144.57,0.54554
145.57,0.54282
146.58,0.54
147.6,0.5371
148.62,0.53411
149.65,0.53106
150.69,0.52794
151.74,0.52476
152.79,0.52152
153.85,0.51824
154.92,0.51491
155.99,0.51154
157.07,0.50814
158.16,0.50471
159.26,0.50125
160.36,0.49777
161.47,0.49427
162.59,0.49076
163.72,0.48723
164.86,0.48369
166,0.48015
167.15,0.4766
168.31,0.47305
169.48,0.4695
170.65,0.46596
171.84,0.46242
173.03,0.45888
174.23,0.45535
175.44,0.45184
176.65,0.44833
177.88,0.44484
179.11,0.44136
180.35,0.43789
181.61,0.43444
182.87,0.431
184.13,0.42759
185.41,0.42419
186.7,0.42081
187.99,0.41745
189.29,0.41411
190.61,0.41079
191.93,0.4075
193.26,0.40422
194.6,0.40097
195.95,0.39774
197.31,0.39453
198.68,0.39135
200.06,0.38819
201.44,0.38505
202.84,0.38194
204.25,0.37885
205.66,0.37579
207.09,0.37275
208.53,0.36974
209.97,0.36674
211.43,0.36378
212.89,0.36084
214.37,0.35792
215.86,0.35503
217.35,0.35216
218.86,0.34932
220.38,0.3465
221.91,0.3437
223.45,0.34093
225,0.33818
226.56,0.33546
228.13,0.33276
229.71,0.33009
231.3,0.32744
232.91,0.32481
234.52,0.3222
236.15,0.31962
237.79,0.31706
239.44,0.31453
241.1,0.31202
242.77,0.30953
244.45,0.30706
246.15,0.30461
247.85,0.30219
249.57,0.29979
251.3,0.29741
253.05,0.29505
254.8,0.29271
256.57,0.29039
258.35,0.2881
260.14,0.28582
261.94,0.28357
263.76,0.28134
265.59,0.27912
267.43,0.27693
269.29,0.27476
271.15,0.2726
273.03,0.27047
274.93,0.26835
276.84,0.26626
278.75,0.26418
280.69,0.26212
282.63,0.26008
284.59,0.25806
286.57,0.25605
288.56,0.25407
290.56,0.2521
292.57,0.25015
294.6,0.24821
296.64,0.2463
298.7,0.2444
300.77,0.24251
302.86,0.24065
304.96,0.2388
307.07,0.23696
309.2,0.23515
311.35,0.23335
313.51,0.23156
315.68,0.22979
317.87,0.22804
320.08,0.2263
322.3,0.22458
324.53,0.22287
326.78,0.22117
329.05,0.21949
331.33,0.21783
333.63,0.21618
335.94,0.21454
338.27,0.21292
340.62,0.21131
342.98,0.20972
345.36,0.20814
347.75,0.20657
350.16,0.20502
352.59,0.20348
355.04,0.20195
357.5,0.20044
359.98,0.19894
362.48,0.19745
364.99,0.19597
367.52,0.19451
370.07,0.19306
372.64,0.19162
375.22,0.19019
377.82,0.18878
380.44,0.18737
383.08,0.18598
385.74,0.1846
388.41,0.18323
391.11,0.18187
393.82,0.18053
396.55,0.17919
399.3,0.17787
402.07,0.17656
404.86,0.17525
407.67,0.17396
410.49,0.17268
413.34,0.17141
416.21,0.17015
419.09,0.1689
422,0.16766
424.93,0.16643
427.87,0.16521
430.84,0.164
433.83,0.1628
436.84,0.16161
439.87,0.16043
442.92,0.15926
445.99,0.1581
449.08,0.15695
452.2,0.1558
455.33,0.15467
458.49,0.15354
461.67,0.15243
464.87,0.15132
468.1,0.15022
471.34,0.14913
474.61,0.14805
477.9,0.14698
481.22,0.14591
484.55,0.14486
487.92,0.14381
491.3,0.14277
494.71,0.14174
498.14,0.14071
501.59,0.1397
505.07,0.13869
508.57,0.13769
512.1,0.1367
515.65,0.13572
519.23,0.13474
522.83,0.13377
526.45,0.13281
530.11,0.13186
533.78,0.13091
537.48,0.12997
541.21,0.12904
544.96,0.12811
548.74,0.1272
552.55,0.12629
556.38,0.12538
560.24,0.12449
564.13,0.1236
568.04,0.12271
571.98,0.12184
575.94,0.12097
579.94,0.1201
583.96,0.11925
588.01,0.1184
592.09,0.11755
596.19,0.11672
600.33,0.11588
604.49,0.11506
608.68,0.11424
612.91,0.11343
617.16,0.11262
621.44,0.11182
625.75,0.11103
630.09,0.11024
634.46,0.10946
638.86,0.10868
643.29,0.10791
647.75,0.10715
652.24,0.10639
656.76,0.10563
661.32,0.10489
665.9,0.10414
670.52,0.10341
675.17,0.10268
679.85,0.10195
684.57,0.10123
689.32,0.10051
694.1,0.099805
698.91,0.099101
703.76,0.098401
708.64,0.097707
713.55,0.097018
718.5,0.096334
723.49,0.095655
728.5,0.094981
733.56,0.094312
738.64,0.093647
743.76,0.092988
748.92,0.092334
754.12,0.091684
759.35,0.091039
764.61,0.090399
769.92,0.089763
775.26,0.089133
780.63,0.088506
786.05,0.087885
791.5,0.087267
796.99,0.086655
802.51,0.086047
808.08,0.085443
813.68,0.084843
819.33,0.084248
825.01,0.083658
830.73,0.083071
836.49,0.082489
842.29,0.081911
848.13,0.081337
854.02,0.080767
859.94,0.080202
865.9,0.07964
871.91,0.079083
877.95,0.07853
884.04,0.07798
890.17,0.077435
896.35,0.076893
902.56,0.076356
908.82,0.075822
915.13,0.075292
921.47,0.074766
927.86,0.074244
934.3,0.073725
940.78,0.07321
947.3,0.072699
953.87,0.072191
960.49,0.071688
967.15,0.071187
973.85,0.070691
980.61,0.070197
987.41,0.069708
994.26,0.069222
1001.2,0.068739
1008.1,0.06826
1015.1,0.067784
1022.1,0.067312
1029.2,0.066843
1036.4,0.066377
1043.5,0.065915
1050.8,0.065456
1058.1,0.065
1065.4,0.064547
1072.8,0.064098
1080.2,0.063652
1087.7,0.063209
1095.3,0.062769
1102.9,0.062332
1110.5,0.061899
1118.2,0.061468
1126,0.061041
1133.8,0.060616
1141.6,0.060195
1149.6,0.059776
1157.5,0.059361
1165.6,0.058948
1173.6,0.058538
1181.8,0.058132
1190,0.057728
1198.2,0.057327
1206.5,0.056929
1214.9,0.056533
1223.3,0.056141
1231.8,0.055751
1240.4,0.055364
1249,0.054979
1257.6,0.054598
1266.3,0.054219
1275.1,0.053842
1284,0.053469
1292.9,0.053098
1301.8,0.052729
1310.9,0.052364
1320,0.052
1329.1,0.05164
1338.3,0.051282
1347.6,0.050926
1357,0.050573
1366.4,0.050222
1375.8,0.049874
1385.4,0.049528
1395,0.049185
1404.7,0.048844
1414.4,0.048506
1424.2,0.04817
1434.1,0.047836
1444,0.047504
1454.1,0.047175
1464.1,0.046848
1474.3,0.046524
1484.5,0.046202
1494.8,0.045882
1505.2,0.045564
1515.6,0.045248
1526.1,0.044935
1536.7,0.044624
1547.4,0.044315
1558.1,0.044008
1568.9,0.043704
1579.8,0.043401
1590.7,0.043101
1601.8,0.042802
1612.9,0.042506
1624.1,0.042212
1635.3,0.04192
1646.7,0.04163
1658.1,0.041342
1669.6,0.041056
1681.2,0.040772
1692.8,0.04049
1704.6,0.04021
1716.4,0.039932
1728.3,0.039656
1740.3,0.039381
1752.4,0.039109
1764.5,0.038839
1776.7,0.03857
1789.1,0.038303
1801.5,0.038039
1814,0.037776
1826.5,0.037514
1839.2,0.037255
1852,0.036998
1864.8,0.036742
1877.7,0.036488
1890.8,0.036236
1903.9,0.035985
1917.1,0.035737
1930.4,0.03549
1943.8,0.035244
1957.2,0.035001
1970.8,0.034759
1984.5,0.034519
1998.3,0.03428
2012.1,0.034044
2026.1,0.033808
2040.1,0.033575
2054.3,0.033343
2068.5,0.033113
2082.9,0.032884
2097.3,0.032657
2111.8,0.032431
2126.5,0.032207
2141.2,0.031985
2156.1,0.031764
2171,0.031545
2186.1,0.031327
2201.3,0.03111
2216.5,0.030896
2231.9,0.030682
2247.4,0.03047
2263,0.03026
2278.7,0.030051
2294.5,0.029844
2310.4,0.029638
2326.4,0.029433
2342.5,0.02923
2358.8,0.029028
2375.1,0.028828
2391.6,0.028629
2408.2,0.028431
2424.9,0.028235
2441.7,0.02804
2458.6,0.027847
2475.7,0.027654
2492.9,0.027463
2510.2,0.027274
2527.6,0.027086
2545.1,0.026899
2562.7,0.026713
2580.5,0.026529
2598.4,0.026346
2616.4,0.026164
2634.6,0.025984
2652.8,0.025804
2671.2,0.025626
2689.8,0.025449
2708.4,0.025274
2727.2,0.025099
2746.1,0.024926
2765.2,0.024754
2784.3,0.024584
2803.7,0.024414
2823.1,0.024246
2842.7,0.024078
2862.4,0.023912
2882.2,0.023747
2902.2,0.023584
2922.4,0.023421
2942.6,0.023259
2963,0.023099
2983.6,0.02294
3004.3,0.022781
3025.1,0.022624
3046.1,0.022468
3067.2,0.022313
3088.5,0.022159
3109.9,0.022007
3131.5,0.021855
3153.2,0.021704
3175.1,0.021554
3197.1,0.021406
3219.2,0.021258
3241.6,0.021112
3264.1,0.020966
3286.7,0.020821
3309.5,0.020678
3332.4,0.020535
3355.5,0.020394
3378.8,0.020253
3402.2,0.020113
3425.8,0.019975
3449.6,0.019837
3473.5,0.0197
3497.6,0.019564
3521.9,0.01943
3546.3,0.019296
3570.9,0.019163
3595.7,0.019031
3620.6,0.018899
3645.7,0.018769
3671,0.01864
3696.4,0.018511
3722.1,0.018384
3747.9,0.018257
3773.9,0.018131
3800.1,0.018006
3826.4,0.017882
3852.9,0.017759
3879.7,0.017636
3906.6,0.017515
3933.7,0.017394
3960.9,0.017274
3988.4,0.017155
4016.1,0.017037
4043.9,0.016919
4072,0.016803
4100.2,0.016687
4128.6,0.016572
4157.3,0.016458
4186.1,0.016344
4215.1,0.016232
4244.4,0.01612
4273.8,0.016009
4303.5,0.015898
4333.3,0.015789
4363.3,0.01568
4393.6,0.015572
4424.1,0.015464
4454.8,0.015358
4485.7,0.015252
4516.8,0.015147
4548.1,0.015043
4579.6,0.014939
4611.4,0.014836
4643.4,0.014734
4675.6,0.014632
4708,0.014531
4740.7,0.014431
4773.5,0.014332
4806.6,0.014233
4840,0.014135
4873.5,0.014037
4907.3,0.013941
4941.4,0.013845
4975.6,0.013749
5010.1,0.013655
5044.9,0.01356
5079.9,0.013467
5115.1,0.013374
5150.6,0.013282
5186.3,0.013191
5222.3,0.0131
5258.5,0.013009
5295,0.01292
5331.7,0.012831
5368.6,0.012742
5405.9,0.012655
5443.4,0.012567
5481.1,0.012481
5519.1,0.012395
5557.4,0.012309
5596,0.012225
5634.8,0.01214
5673.8,0.012057
5713.2,0.011974
5752.8,0.011891
5792.7,0.011809
5832.9,0.011728
5873.3,0.011647
5914.1,0.011567
5955.1,0.011487
5996.4,0.011408
6038,0.011329
6079.8,0.011251
6122,0.011174
6164.5,0.011097
6207.2,0.01102
6250.3,0.010944
6293.6,0.010869
6337.3,0.010794
6381.2,0.01072
6425.5,0.010646
6470,0.010573
6514.9,0.0105
6560.1,0.010427
6605.6,0.010356
6651.4,0.010284
6697.5,0.010213
6744,0.010143
6790.7,0.010073
6837.8,0.010004
6885.2,0.0099348
6933,0.0098663
6981.1,0.0097983
7029.5,0.0097308
7078.2,0.0096638
7127.3,0.0095972
7176.8,0.0095311
7226.5,0.0094655
7276.6,0.0094002
7327.1,0.0093355
7377.9,0.0092712
7429.1,0.0092073
7480.6,0.0091439
7532.5,0.0090809
7584.7,0.0090183
7637.3,0.0089562
7690.3,0.0088945
7743.6,0.0088332
7797.3,0.0087724
7851.4,0.008712
7905.9,0.0086519
7960.7,0.0085923
8015.9,0.0085331
8071.5,0.0084744
8127.5,0.008416
8183.8,0.008358
8240.6,0.0083004
8297.7,0.0082433
8355.3,0.0081865
8413.2,0.0081301
8471.6,0.0080741
8530.3,0.0080185
8589.5,0.0079632
8649.1,0.0079084
8709,0.0078539
8769.4,0.0077998
8830.2,0.0077461
8891.5,0.0076927
8953.2,0.0076397
9015.2,0.0075871
9077.8,0.0075348
9140.7,0.0074829
9204.1,0.0074314
9267.9,0.0073802
9332.2,0.0073293
9396.9,0.0072789
9462.1,0.0072287
9527.7,0.0071789
9593.8,0.0071295
9660.3,0.0070804
9727.3,0.0070316
9794.8,0.0069832
9862.7,0.0069351
9931.1,0.0068873
10000,0.0068398


==> FSS_sys.csv <==
0.01,1.7563
0.010069,1.7563
0.010139,1.7563
0.01021,1.7563
0.01028,1.7563
0.010352,1.7563
0.010423,1.7563
0.010496,1.7563
0.010568,1.7563
0.010642,1.7563
0.010716,1.7563
0.01079,1.7563
0.010865,1.7563
0.01094,1.7563
0.011016,1.7563
0.011092,1.7563
0.011169,1.7563
0.011247,1.7563
0.011325,1.7563
0.011403,1.7563
0.011482,1.7563
0.011562,1.7563
0.011642,1.7563
0.011723,1.7563
0.011804,1.7563
0.011886,1.7563
0.011968,1.7563
0.012051,1.7563
0.012135,1.7563
0.012219,1.7563
0.012304,1.7563
0.012389,1.7563
0.012475,1.7563
0.012562,1.7563
0.012649,1.7563
0.012737,1.7563
0.012825,1.7563
0.012914,1.7563
0.013003,1.7563
0.013094,1.7563
0.013184,1.7563
0.013276,1.7563
0.013368,1.7563
0.013461,1.7563
0.013554,1.7563
0.013648,1.7563
0.013743,1.7563
0.013838,1.7563
0.013934,1.7563
0.014031,1.7563
0.014128,1.7563
0.014226,1.7563
0.014324,1.7563
0.014424,1.7563
0.014524,1.7563
0.014625,1.7563
0.014726,1.7563
0.014828,1.7563
0.014931,1.7563
0.015034,1.7563
0.015139,1.7563
0.015244,1.7563
0.015349,1.7563
0.015456,1.7563
0.015563,1.7563
0.015671,1.7563
0.01578,1.7563
0.015889,1.7563
0.015999,1.7563
0.01611,1.7563
0.016222,1.7563
0.016335,1.7563
0.016448,1.7563
0.016562,1.7563
0.016677,1.7563
0.016792,1.7563
0.016909,1.7563
0.017026,1.7563
0.017144,1.7563
0.017263,1.7563
0.017383,1.7563
0.017503,1.7563
0.017625,1.7563
0.017747,1.7563
0.01787,1.7563
0.017994,1.7563
0.018119,1.7563
0.018244,1.7563
0.018371,1.7563
0.018498,1.7563
0.018627,1.7563
0.018756,1.7563
0.018886,1.7563
0.019017,1.7563
0.019149,1.7563
0.019282,1.7563
0.019415,1.7563
0.01955,1.7563
0.019686,1.7563
0.019822,1.7563
0.01996,1.7563
0.020098,1.7563
0.020237,1.7564
0.020378,1.7564
0.020519,1.7564
0.020661,1.7564
0.020805,1.7564
0.020949,1.7564
0.021094,1.7564
0.02124,1.7564
0.021388,1.7564
0.021536,1.7564
0.021685,1.7564
0.021836,1.7564
0.021987,1.7564
0.02214,1.7564
0.022293,1.7564
0.022448,1.7564
0.022604,1.7564
0.02276,1.7564
0.022918,1.7564
0.023077,1.7564
0.023237,1.7564
0.023398,1.7564
0.023561,1.7564
0.023724,1.7564
0.023889,1.7564
0.024054,1.7564
0.024221,1.7564
0.024389,1.7564
0.024558,1.7564
0.024728,1.7564
0.0249,1.7564
0.025073,1.7564
0.025246,1.7564
0.025422,1.7564
0.025598,1.7564
0.025775,1.7564
0.025954,1.7564
0.026134,1.7564
0.026315,1.7564
0.026498,1.7564
0.026682,1.7564
0.026867,1.7564
0.027053,1.7564
0.027241,1.7564
0.02743,1.7564
0.02762,1.7564
0.027811,1.7564
0.028004,1.7564
0.028198,1.7564
0.028394,1.7564
0.028591,1.7564
0.028789,1.7564
0.028989,1.7564
0.02919,1.7564
0.029392,1.7564
0.029596,1.7564
0.029801,1.7564
0.030008,1.7564
0.030216,1.7564
0.030426,1.7564
0.030637,1.7564
0.030849,1.7564
0.031063,1.7564
0.031279,1.7564
0.031496,1.7564
0.031714,1.7564
0.031934,1.7564
0.032155,1.7564
0.032378,1.7564
0.032603,1.7564
0.032829,1.7564
0.033057,1.7564
0.033286,1.7564
0.033517,1.7564
0.033749,1.7564
0.033983,1.7564
0.034219,1.7564
0.034456,1.7564
0.034695,1.7565
0.034936,1.7565
0.035178,1.7565
0.035422,1.7565
0.035668,1.7565
0.035915,1.7565
0.036164,1.7565
0.036415,1.7565
0.036668,1.7565
0.036922,1.7565
0.037178,1.7565
0.037436,1.7565
0.037695,1.7565
0.037957,1.7565
0.03822,1.7565
0.038485,1.7565
0.038752,1.7565
0.039021,1.7565
0.039291,1.7565
0.039564,1.7565
0.039838,1.7565
0.040115,1.7565
0.040393,1.7565
0.040673,1.7565
0.040955,1.7565
0.041239,1.7565
0.041525,1.7565
0.041813,1.7565
0.042103,1.7565
0.042395,1.7565
0.042689,1.7565
0.042985,1.7565
0.043283,1.7565
0.043583,1.7565
0.043886,1.7565
0.04419,1.7565
0.044496,1.7566
0.044805,1.7566
0.045116,1.7566
0.045429,1.7566
0.045744,1.7566
0.046061,1.7566
0.04638,1.7566
0.046702,1.7566
0.047026,1.7566
0.047352,1.7566
0.04768,1.7566
0.048011,1.7566
0.048344,1.7566
0.048679,1.7566
0.049017,1.7566
0.049357,1.7566
0.049699,1.7566
0.050044,1.7566
0.050391,1.7566
0.05074,1.7566
0.051092,1.7566
0.051446,1.7566
0.051803,1.7566
0.052163,1.7566
0.052524,1.7566
0.052889,1.7567
0.053255,1.7567
0.053625,1.7567
0.053997,1.7567
0.054371,1.7567
0.054748,1.7567
0.055128,1.7567
0.05551,1.7567
0.055895,1.7567
0.056283,1.7567
0.056673,1.7567
0.057066,1.7567
0.057462,1.7567
0.05786,1.7567
0.058262,1.7567
0.058666,1.7567
0.059073,1.7567
0.059482,1.7567
0.059895,1.7568
0.06031,1.7568
0.060728,1.7568
0.06115,1.7568
0.061574,1.7568
0.062001,1.7568
0.062431,1.7568
0.062864,1.7568
0.0633,1.7568
0.063739,1.7568
0.064181,1.7568
0.064626,1.7568
0.065074,1.7568
0.065525,1.7568
0.06598,1.7569
0.066437,1.7569
0.066898,1.7569
0.067362,1.7569
0.067829,1.7569
0.068299,1.7569
0.068773,1.7569
0.06925,1.7569
0.06973,1.7569
0.070214,1.7569
0.070701,1.7569
0.071191,1.7569
0.071685,1.757
0.072182,1.757
0.072683,1.757
0.073187,1.757
0.073694,1.757
0.074205,1.757
0.07472,1.757
0.075238,1.757
0.07576,1.757
0.076285,1.757
0.076814,1.757
0.077347,1.7571
0.077884,1.7571
0.078424,1.7571
0.078968,1.7571
0.079515,1.7571
0.080067,1.7571
0.080622,1.7571
0.081181,1.7571
0.081744,1.7571
0.082311,1.7572
0.082882,1.7572
0.083457,1.7572
0.084035,1.7572
0.084618,1.7572
0.085205,1.7572
0.085796,1.7572
0.086391,1.7572
0.08699,1.7573
0.087593,1.7573
0.088201,1.7573
0.088813,1.7573
0.089428,1.7573
0.090049,1.7573
0.090673,1.7573
0.091302,1.7574
0.091935,1.7574
0.092573,1.7574
0.093215,1.7574
0.093861,1.7574
0.094512,1.7574
0.095168,1.7575
0.095828,1.7575
0.096492,1.7575
0.097161,1.7575
0.097835,1.7575
0.098514,1.7575
0.099197,1.7576
0.099885,1.7576
0.10058,1.7576
0.10128,1.7576
0.10198,1.7576
0.10268,1.7576
0.1034,1.7577
0.10411,1.7577
0.10484,1.7577
0.10556,1.7577
0.1063,1.7577
0.10703,1.7578
0.10777,1.7578
0.10852,1.7578
0.10927,1.7578
0.11003,1.7578
0.1108,1.7579
0.11156,1.7579
0.11234,1.7579
0.11312,1.7579
0.1139,1.758
0.11469,1.758
0.11549,1.758
0.11629,1.758
0.11709,1.758
0.11791,1.7581
0.11872,1.7581
0.11955,1.7581
0.12038,1.7581
0.12121,1.7582
0.12205,1.7582
0.1229,1.7582
0.12375,1.7583
0.12461,1.7583
0.12547,1.7583
0.12634,1.7583
0.12722,1.7584
0.1281,1.7584
0.12899,1.7584
0.12988,1.7585
0.13079,1.7585
0.13169,1.7585
0.13261,1.7585
0.13353,1.7586
0.13445,1.7586
0.13538,1.7586
0.13632,1.7587
0.13727,1.7587
0.13822,1.7587
0.13918,1.7588
0.14014,1.7588
0.14112,1.7588
0.14209,1.7589
0.14308,1.7589
0.14407,1.7589
0.14507,1.759
0.14608,1.759
0.14709,1.7591
0.14811,1.7591
0.14914,1.7591
0.15017,1.7592
0.15121,1.7592
0.15226,1.7593
0.15332,1.7593
0.15438,1.7593
0.15545,1.7594
0.15653,1.7594
0.15762,1.7595
0.15871,1.7595
0.15981,1.7596
0.16092,1.7596
0.16203,1.7597
0.16316,1.7597
0.16429,1.7598
0.16543,1.7598
0.16658,1.7598
0.16773,1.7599
0.16889,1.7599
0.17007,1.76
0.17124,1.7601
0.17243,1.7601
0.17363,1.7602
0.17483,1.7602
0.17604,1.7603
0.17727,1.7603
0.17849,1.7604
0.17973,1.7604
0.18098,1.7605
0.18223,1.7606
0.1835,1.7606
0.18477,1.7607
0.18605,1.7607
0.18734,1.7608
0.18864,1.7609
0.18995,1.7609
0.19127,1.761
0.19259,1.7611
0.19393,1.7611
0.19527,1.7612
0.19663,1.7613
0.19799,1.7613
0.19937,1.7614
0.20075,1.7615
0.20214,1.7615
0.20354,1.7616
0.20495,1.7617
0.20638,1.7618
0.20781,1.7618
0.20925,1.7619
0.2107,1.762
0.21216,1.7621
0.21363,1.7622
0.21511,1.7622
0.2166,1.7623
0.21811,1.7624
0.21962,1.7625
0.22114,1.7626
0.22268,1.7627
0.22422,1.7628
0.22578,1.7629
0.22734,1.7629
0.22892,1.763
0.23051,1.7631
0.2321,1.7632
0.23371,1.7633
0.23533,1.7634
0.23697,1.7635
0.23861,1.7636
0.24026,1.7637
0.24193,1.7638
0.24361,1.7639
0.2453,1.7641
0.247,1.7642
0.24871,1.7643
0.25044,1.7644
0.25217,1.7645
0.25392,1.7646
0.25568,1.7647
0.25746,1.7649
0.25924,1.765
0.26104,1.7651
0.26285,1.7652
0.26467,1.7653
0.26651,1.7655
0.26836,1.7656
0.27022,1.7657
0.27209,1.7659
0.27398,1.766
0.27588,1.7661
0.27779,1.7663
0.27972,1.7664
0.28166,1.7666
0.28361,1.7667
0.28558,1.7669
0.28756,1.767
0.28955,1.7672
0.29156,1.7673
0.29359,1.7675
0.29562,1.7676
0.29767,1.7678
0.29974,1.768
0.30181,1.7681
0.30391,1.7683
0.30602,1.7685
0.30814,1.7686
0.31027,1.7688
0.31243,1.769
0.31459,1.7692
0.31677,1.7694
0.31897,1.7695
0.32118,1.7697
0.32341,1.7699
0.32565,1.7701
0.32791,1.7703
0.33019,1.7705
0.33248,1.7707
0.33478,1.7709
0.3371,1.7711
0.33944,1.7713
0.3418,1.7716
0.34417,1.7718
0.34655,1.772
0.34896,1.7722
0.35138,1.7724
0.35381,1.7727
0.35627,1.7729
0.35874,1.7732
0.36123,1.7734
0.36373,1.7736
0.36625,1.7739
0.36879,1.7741
0.37135,1.7744
0.37393,1.7747
0.37652,1.7749
0.37913,1.7752
0.38176,1.7755
0.38441,1.7757
0.38707,1.776
0.38976,1.7763
0.39246,1.7766
0.39518,1.7769
0.39792,1.7772
0.40068,1.7775
0.40346,1.7778
0.40626,1.7781
0.40908,1.7784
0.41191,1.7787
0.41477,1.7791
0.41765,1.7794
0.42054,1.7797
0.42346,1.7801
0.4264,1.7804
0.42935,1.7808
0.43233,1.7811
0.43533,1.7815
0.43835,1.7818
0.44139,1.7822
0.44445,1.7826
0.44753,1.783
0.45064,1.7834
0.45376,1.7838
0.45691,1.7842
0.46008,1.7846
0.46327,1.785
0.46648,1.7854
0.46972,1.7858
0.47297,1.7863
0.47625,1.7867
0.47956,1.7872
0.48288,1.7876
0.48623,1.7881
0.4896,1.7885
0.493,1.789
0.49642,1.7895
0.49986,1.79
0.50333,1.7905
0.50682,1.791
0.51033,1.7915
0.51387,1.792
0.51744,1.7926
0.52102,1.7931
0.52464,1.7936
0.52828,1.7942
0.53194,1.7948
0.53563,1.7953
0.53934,1.7959
0.54308,1.7965
0.54685,1.7971
0.55064,1.7977
0.55446,1.7983
0.55831,1.799
0.56218,1.7996
0.56608,1.8003
0.57,1.8009
0.57396,1.8016
0.57794,1.8023
0.58195,1.803
0.58598,1.8037
0.59005,1.8044
0.59414,1.8051
0.59826,1.8059
0.60241,1.8066
0.60658,1.8074
0.61079,1.8082
0.61503,1.809
0.61929,1.8098
0.62359,1.8106
0.62791,1.8114
0.63227,1.8123
0.63665,1.8131
0.64107,1.814
0.64551,1.8149
0.64999,1.8158
0.6545,1.8167
0.65904,1.8177
0.66361,1.8186
0.66821,1.8196
0.67284,1.8206
0.67751,1.8216
0.68221,1.8226
0.68694,1.8236
0.6917,1.8247
0.6965,1.8257
0.70133,1.8268
0.70619,1.8279
0.71109,1.8291
0.71602,1.8302
0.72099,1.8314
0.72599,1.8326
0.73102,1.8338
0.73609,1.835
0.7412,1.8363
0.74634,1.8376
0.75152,1.8389
0.75673,1.8402
0.76198,1.8415
0.76726,1.8429
0.77258,1.8443
0.77794,1.8457
0.78333,1.8472
0.78877,1.8487
0.79424,1.8502
0.79974,1.8517
0.80529,1.8533
0.81088,1.8549
0.8165,1.8565
0.82216,1.8582
0.82786,1.8598
0.83361,1.8616
0.83939,1.8633
0.84521,1.8651
0.85107,1.8669
0.85697,1.8688
0.86291,1.8707
0.8689,1.8726
0.87493,1.8746
0.88099,1.8766
0.8871,1.8786
0.89326,1.8807
0.89945,1.8829
0.90569,1.8851
0.91197,1.8873
0.91829,1.8896
0.92466,1.8919
0.93107,1.8942
0.93753,1.8967
0.94403,1.8991
0.95058,1.9017
0.95717,1.9042
0.96381,1.9069
0.9705,1.9096
0.97723,1.9123
0.984,1.9151
0.99083,1.918
0.9977,1.9209
1.0046,1.9239
1.0116,1.927
1.0186,1.9301
1.0257,1.9334
1.0328,1.9366
1.0399,1.94
1.0472,1.9435
1.0544,1.947
1.0617,1.9506
1.0691,1.9543
1.0765,1.9581
1.084,1.962
1.0915,1.966
1.0991,1.97
1.1067,1.9742
1.1144,1.9785
1.1221,1.9829
1.1299,1.9874
1.1377,1.9921
1.1456,1.9968
1.1535,2.0017
1.1615,2.0067
1.1696,2.0119
1.1777,2.0172
1.1859,2.0226
1.1941,2.0282
1.2024,2.034
1.2107,2.0399
1.2191,2.046
1.2276,2.0522
1.2361,2.0587
1.2447,2.0653
1.2533,2.0722
1.262,2.0793
1.2707,2.0866
1.2795,2.0941
1.2884,2.1018
1.2973,2.1098
1.3063,2.1181
1.3154,2.1267
1.3245,2.1355
1.3337,2.1447
1.343,2.1541
1.3523,2.1639
1.3617,2.1741
1.3711,2.1846
1.3806,2.1955
1.3902,2.2069
1.3998,2.2186
1.4095,2.2309
1.4193,2.2436
1.4291,2.2568
1.4391,2.2706
1.449,2.2849
1.4591,2.2999
1.4692,2.3155
1.4794,2.3318
1.4897,2.3488
1.5,2.3667
1.5104,2.3853
1.5209,2.4049
1.5314,2.4255
1.542,2.4471
1.5527,2.4698
1.5635,2.4937
1.5743,2.5189
1.5853,2.5455
1.5963,2.5737
1.6073,2.6035
1.6185,2.6351
1.6297,2.6687
1.641,2.7044
1.6524,2.7425
1.6638,2.7832
1.6754,2.8268
1.687,2.8736
1.6987,2.9239
1.7105,2.9782
1.7223,3.0369
1.7343,3.1006
1.7463,3.17
1.7584,3.2457
1.7706,3.3288
1.7829,3.4203
1.7953,3.5216
1.8077,3.6343
1.8202,3.7604
1.8329,3.9023
1.8456,4.0634
1.8584,4.2476
1.8713,4.4602
1.8842,4.7084
1.8973,5.0016
1.9105,5.3533
1.9237,5.7828
1.9371,6.3186
1.9505,7.0055
1.964,7.9174
1.9776,9.1853
1.9914,11.067
2.0052,14.146
2.0191,20.093
2.0331,36.353
2.0472,241.64
2.0614,46.003
2.0757,20.516
2.0901,12.884
2.1046,9.2195
2.1192,7.0709
2.1339,5.6618
2.1487,4.669
2.1636,3.9338
2.1786,3.3695
2.1937,2.9245
2.2089,2.5662
2.2242,2.2733
2.2396,2.0309
2.2552,1.8285
2.2708,1.6586
2.2865,1.5154
2.3024,1.3945
2.3184,1.2926
2.3344,1.2069
2.3506,1.1353
2.3669,1.0758
2.3834,1.0269
2.3999,0.9872
2.4165,0.95547
2.4333,0.93064
2.4502,0.91174
2.4672,0.89792
2.4843,0.8884
2.5015,0.88251
2.5188,0.87967
2.5363,0.87938
2.5539,0.88118
2.5716,0.8847
2.5894,0.88964
2.6074,0.89572
2.6255,0.90272
2.6437,0.91045
2.662,0.91875
2.6805,0.9275
2.6991,0.93658
2.7178,0.94592
2.7366,0.95543
2.7556,0.96505
2.7747,0.97475
2.794,0.98447
2.8134,0.99419
2.8329,1.0039
2.8525,1.0135
2.8723,1.0231
2.8922,1.0326
2.9123,1.042
2.9325,1.0513
2.9528,1.0605
2.9733,1.0696
2.9939,1.0786
3.0147,1.0875
3.0356,1.0963
3.0566,1.105
3.0778,1.1136
3.0992,1.1221
3.1207,1.1305
3.1423,1.1388
3.1641,1.1471
3.186,1.1552
3.2081,1.1633
3.2304,1.1713
3.2528,1.1793
3.2753,1.1872
3.2981,1.195
3.3209,1.2028
3.344,1.2105
3.3672,1.2182
3.3905,1.2258
3.414,1.2335
3.4377,1.2411
3.4615,1.2487
3.4855,1.2562
3.5097,1.2638
3.5341,1.2714
3.5586,1.2789
3.5833,1.2865
3.6081,1.2941
3.6331,1.3018
3.6583,1.3094
3.6837,1.3171
3.7092,1.3249
3.735,1.3327
3.7609,1.3405
3.7869,1.3485
3.8132,1.3565
3.8397,1.3645
3.8663,1.3727
3.8931,1.381
3.9201,1.3894
3.9473,1.3979
3.9747,1.4065
4.0022,1.4152
4.03,1.4241
4.0579,1.4332
4.0861,1.4424
4.1144,1.4518
4.1429,1.4615
4.1717,1.4713
4.2006,1.4813
4.2297,1.4916
4.2591,1.5021
4.2886,1.5129
4.3183,1.524
4.3483,1.5354
4.3785,1.5471
4.4088,1.5592
4.4394,1.5717
4.4702,1.5846
4.5012,1.5978
4.5324,1.6116
4.5638,1.6258
4.5955,1.6406
4.6274,1.656
4.6594,1.6719
4.6918,1.6885
4.7243,1.7058
4.7571,1.7239
4.7901,1.7427
4.8233,1.7625
4.8567,1.7832
4.8904,1.8049
4.9243,1.8277
4.9585,1.8518
4.9929,1.8771
5.0275,1.9039
5.0624,1.9323
5.0975,1.9623
5.1328,1.9943
5.1684,2.0283
5.2043,2.0647
5.2403,2.1036
5.2767,2.1452
5.3133,2.1901
5.3501,2.2384
5.3872,2.2907
5.4246,2.3475
5.4622,2.4093
5.5001,2.4768
5.5382,2.5509
5.5766,2.6326
5.6153,2.7232
5.6543,2.824
5.6935,2.9369
5.733,3.0642
5.7727,3.2088
5.8128,3.3745
5.8531,3.566
5.8937,3.7898
5.9345,4.0547
5.9757,4.373
6.0171,4.7623
6.0589,5.2488
6.1009,5.8737
6.1432,6.7048
6.1858,7.8627
6.2287,9.5849
6.2719,12.412
6.3154,17.893
6.3592,32.992
6.4033,207.43
6.4477,41.166
6.4924,18.977
6.5374,12.178
6.5828,8.8932
6.6284,6.9624
6.6744,5.695
6.7207,4.802
6.7673,4.1411
6.8142,3.6343
6.8615,3.2352
6.9091,2.9143
6.957,2.6524
7.0052,2.4361
7.0538,2.256
7.1027,2.1054
7.152,1.9794
7.2016,1.8743
7.2515,1.7877
7.3018,1.7178
7.3525,1.6638
7.4035,1.6258
7.4548,1.605
7.5065,1.6039
7.5586,1.6277
7.611,1.6855
7.6638,1.794
7.7169,1.9857
7.7704,2.3301
7.8243,3.0032
7.8786,4.6093
7.9332,11.433
7.9882,18.693
8.0436,5.4516
8.0994,3.2915
8.1556,2.4451
8.2122,2.0085
8.2691,1.7496
8.3265,1.5824
8.3842,1.4678
8.4423,1.3859
8.5009,1.3255
8.5599,1.2798
8.6192,1.2446
8.679,1.2171
8.7392,1.1955
8.7998,1.1783
8.8608,1.1647
8.9223,1.1539
8.9841,1.1454
9.0465,1.1388
9.1092,1.1337
9.1724,1.13
9.236,1.1275
9.3,1.1259
9.3645,1.1252
9.4295,1.1253
9.4949,1.126
9.5607,1.1273
9.627,1.1292
9.6938,1.1316
9.761,1.1344
9.8287,1.1376
9.8969,1.1413
9.9655,1.1453
10.035,1.1496
10.104,1.1543
10.174,1.1594
10.245,1.1647
10.316,1.1704
10.387,1.1764
10.459,1.1827
10.532,1.1893
10.605,1.1963
10.679,1.2035
10.753,1.2111
10.827,1.2191
10.902,1.2274
10.978,1.2361
11.054,1.2451
11.131,1.2546
11.208,1.2645
11.286,1.2749
11.364,1.2858
11.443,1.2972
11.522,1.3092
11.602,1.3217
11.682,1.3349
11.763,1.3489
11.845,1.3636
11.927,1.3791
12.01,1.3956
12.093,1.413
12.177,1.4316
12.262,1.4514
12.347,1.4726
12.432,1.4953
12.518,1.5197
12.605,1.546
12.693,1.5745
12.781,1.6054
12.869,1.6392
12.959,1.6762
13.048,1.717
13.139,1.7621
13.23,1.8124
13.322,1.8687
13.414,1.9324
13.507,2.0049
13.601,2.0882
13.695,2.1849
13.79,2.2986
13.886,2.434
13.982,2.598
14.079,2.8005
14.177,3.0566
14.275,3.39
14.374,3.8409
14.474,4.4826
14.574,5.4646
14.675,7.1454
14.777,10.653
14.879,22.319
14.983,114.2
15.087,15.977
15.191,8.3551
15.297,5.602
15.403,4.1984
15.509,3.3592
15.617,2.81
15.725,2.4298
15.834,2.1571
15.944,1.9569
16.055,1.808
16.166,1.6965
16.278,1.6132
16.391,1.5516
16.505,1.5069
16.619,1.4757
16.734,1.4555
16.851,1.4442
16.967,1.4407
17.085,1.4436
17.204,1.4524
17.323,1.4666
17.443,1.4857
17.564,1.5097
17.686,1.5387
17.808,1.5729
17.932,1.6126
18.056,1.6585
18.182,1.7115
18.308,1.7727
18.435,1.8439
18.562,1.9273
18.691,2.0261
18.821,2.1448
18.951,2.2899
19.083,2.4714
19.215,2.7051
19.348,3.0177
19.483,3.4579
19.618,4.1251
19.754,5.259
19.891,7.619
20.029,15.569
20.168,77.574
20.307,9.7372
20.448,4.7888
20.59,2.974
20.733,2.0324
20.877,1.4569
21.021,1.0706
21.167,0.79633
21.314,0.59604
21.462,0.45061
21.611,0.3517
21.76,0.29683
21.911,0.28234
22.063,0.29778
22.216,0.33008
22.37,0.3698
22.526,0.41191
22.682,0.45404
22.839,0.49519
22.998,0.53502
23.157,0.57349
23.318,0.61075
23.479,0.647
23.642,0.68248
23.806,0.71748
23.971,0.75231
24.137,0.78732
24.305,0.82292
24.473,0.85962
24.643,0.89803
24.814,0.939
24.986,0.98371
25.159,1.0339
25.334,1.0923
25.51,1.1637
25.686,1.2567
25.865,1.3896
26.044,1.6085
26.225,2.0718
26.407,3.8637
26.59,5.3292
26.774,1.0321
26.96,0.68578
27.147,0.72625
27.335,0.80818
27.525,0.8865
27.715,0.95886
27.908,1.0282
28.101,1.0979
28.296,1.172
28.492,1.2554
28.69,1.356
28.889,1.4881
29.089,1.6841
29.291,2.0353
29.494,2.9459
29.699,12.821
29.905,1.9793
30.112,0.74109
30.321,0.72446
30.531,0.84264
30.743,0.95355
30.956,1.0503
31.171,1.1376
31.387,1.2203
31.605,1.3017
31.824,1.3851
32.044,1.4734
32.267,1.5701
32.49,1.6796
32.716,1.8088
32.943,1.9699
33.171,2.1888
33.401,2.5411
33.633,3.4395
33.866,5.6178
34.101,2.0495
34.337,2.7601
34.576,3.6264
34.815,5.1365
35.057,9.2269
35.3,62.482
35.545,9.1485
35.791,3.8739
36.039,2.1941
36.289,1.3572
36.541,0.84986
36.794,0.50603
37.05,0.2583
37.307,0.097606
37.565,0.14539
37.826,0.26698
38.088,0.38031
38.352,0.483
38.618,0.57729
38.886,0.66548
39.156,0.74959
39.427,0.83142
39.701,0.91271
39.976,0.99528
40.253,1.0813
40.533,1.1734
40.814,1.276
41.097,1.3957
41.382,1.5458
41.669,1.756
41.958,2.1144
42.249,3.06
42.542,19.058
42.837,0.52179
43.134,0.79282
43.433,1.1516
43.734,1.4089
44.037,1.6362
44.343,1.8669
44.65,2.1259
44.96,2.4416
45.272,2.8595
45.586,3.4697
45.902,4.4936
46.22,6.692
46.541,15.778
46.864,17.953
47.189,1.0917
47.516,6.092
47.845,2.6505
48.177,1.5648
48.511,0.97042
48.848,0.59144
49.187,0.35333
49.528,0.27098
49.871,0.33826
50.217,0.45832
50.565,0.58461
50.916,0.70741
51.269,0.8258
51.625,0.94086
51.983,1.0541
52.343,1.1672
52.706,1.2817
53.072,1.3992
53.44,1.5214
53.81,1.6503
54.183,1.7881
54.559,1.9372
54.938,2.1011
55.319,2.284
55.702,2.4914
56.089,2.731
56.478,3.0142
56.869,3.3578
57.264,3.789
57.661,4.3552
58.061,5.1483
58.463,6.3805
58.869,8.7106
59.277,16.194
59.688,24.281
60.102,3.0962
60.519,18.417
60.939,12.805
61.361,26.071
61.787,17.264
62.215,6.7145
62.647,4.3743
63.081,3.115
63.519,2.6952
63.959,9.074
64.403,4.4607
64.849,2.0474
65.299,1.2714
65.752,1.3902
66.208,3.5218
66.667,8.9775
67.13,4.9013
67.595,2.3234
68.064,1.3831
68.536,0.805
69.011,0.3548
69.49,0.05164
69.972,0.46057
70.457,0.91439
70.946,1.4689
71.438,2.2258
71.933,3.4229
72.432,5.8228
72.934,14.075
73.44,46.583
73.949,9.3098
74.462,5.1049
74.979,3.4242
75.499,2.471
76.022,1.8161
76.549,1.2983
77.08,0.86244
77.615,1.5484
78.153,2.1386
78.695,0.68647
79.241,0.80283
79.79,1.9111
80.344,4.2244
80.901,0.64876
81.462,0.54834
82.027,1.3717
82.596,3.5966
83.169,4.287
83.746,5.0837
84.326,17.381
84.911,2.149
85.5,0.43817
86.093,1.8418
86.69,4.9852
87.291,10.719
87.897,10.352
88.506,2.5761
89.12,1.9622
89.738,7.5543
90.36,62.934
90.987,34.039
91.618,9.6405
92.253,6.5939
92.893,5.2268
93.537,4.4187
94.186,3.8735
94.839,3.4753
95.497,3.1687
96.159,2.9236
96.826,2.7219
97.498,2.5523
98.174,2.4071
98.855,2.2809
99.54,2.17
100.23,2.0715
100.93,1.9832
101.63,1.9036
102.33,1.8311
103.04,1.765
103.75,1.7041
104.47,1.648
105.2,1.596
105.93,1.5476
106.66,1.5024
107.4,1.4601
108.15,1.4204
108.9,1.383
109.65,1.3478
110.41,1.3144
111.18,1.2828
111.95,1.2528
112.73,1.2243
113.51,1.1971
114.3,1.1711
115.09,1.1464
115.89,1.1226
116.69,1.0999
117.5,1.0782
118.31,1.0572
119.13,1.0371
119.96,1.0178
120.79,0.99918
121.63,0.98123
122.47,0.96391
123.32,0.94718
124.18,0.93102
125.04,0.91539
125.91,0.90026
126.78,0.88561
127.66,0.87141
128.54,0.85765
129.44,0.84429
130.33,0.83133
131.24,0.81873
132.15,0.80649
133.06,0.79459
133.99,0.78301
134.92,0.77174
135.85,0.76076
136.79,0.75007
137.74,0.73965
138.7,0.7295
139.66,0.71959
140.63,0.70992
141.6,0.70048
142.59,0.69126
143.57,0.68226
144.57,0.67346
145.57,0.66486
146.58,0.65645
147.6,0.64823
148.62,0.64018
149.65,0.63231
150.69,0.6246
151.74,0.61705
152.79,0.60965
153.85,0.60241
154.92,0.59531
155.99,0.58835
157.07,0.58152
158.16,0.57483
159.26,0.56827
160.36,0.56182
161.47,0.5555
162.59,0.5493
163.72,0.54321
164.86,0.53722
166,0.53135
167.15,0.52558
168.31,0.51991
169.48,0.51433
170.65,0.50885
171.84,0.50347
173.03,0.49817
174.23,0.49297
175.44,0.48784
176.65,0.48281
177.88,0.47785
179.11,0.47297
180.35,0.46817
181.61,0.46344
182.87,0.45879
184.13,0.45421
185.41,0.4497
186.7,0.44525
187.99,0.44088
189.29,0.43656
190.61,0.43231
191.93,0.42813
193.26,0.424
194.6,0.41994
195.95,0.41593
197.31,0.41197
198.68,0.40808
200.06,0.40423
201.44,0.40044
202.84,0.39671
204.25,0.39302
205.66,0.38938
207.09,0.38579
208.53,0.38225
209.97,0.37876
211.43,0.37531
212.89,0.3719
214.37,0.36854
215.86,0.36522
217.35,0.36195
218.86,0.35871
220.38,0.35552
221.91,0.35237
223.45,0.34925
225,0.34618
226.56,0.34314
228.13,0.34014
229.71,0.33717
231.3,0.33424
232.91,0.33134
234.52,0.32848
236.15,0.32566
237.79,0.32286
239.44,0.3201
241.1,0.31737
242.77,0.31467
244.45,0.312
246.15,0.30936
247.85,0.30675
249.57,0.30418
251.3,0.30163
253.05,0.2991
254.8,0.29661
256.57,0.29414
258.35,0.2917
260.14,0.28929
261.94,0.2869
263.76,0.28454
265.59,0.2822
267.43,0.27989
269.29,0.2776
271.15,0.27534
273.03,0.2731
274.93,0.27088
276.84,0.26869
278.75,0.26652
280.69,0.26437
282.63,0.26224
284.59,0.26014
286.57,0.25806
288.56,0.25599
290.56,0.25395
292.57,0.25193
294.6,0.24993
296.64,0.24795
298.7,0.24598
300.77,0.24404
302.86,0.24212
304.96,0.24021
307.07,0.23832
309.2,0.23646
311.35,0.23461
313.51,0.23277
315.68,0.23096
317.87,0.22916
320.08,0.22738
322.3,0.22561
324.53,0.22387
326.78,0.22213
329.05,0.22042
331.33,0.21872
333.63,0.21704
335.94,0.21537
338.27,0.21371
340.62,0.21208
342.98,0.21045
345.36,0.20885
347.75,0.20725
350.16,0.20567
352.59,0.20411
355.04,0.20256
357.5,0.20102
359.98,0.1995
362.48,0.19799
364.99,0.19649
367.52,0.19501
370.07,0.19354
372.64,0.19208
375.22,0.19063
377.82,0.1892
380.44,0.18778
383.08,0.18638
385.74,0.18498
388.41,0.1836
391.11,0.18223
393.82,0.18087
396.55,0.17952
399.3,0.17818
402.07,0.17686
404.86,0.17554
407.67,0.17424
410.49,0.17295
413.34,0.17167
416.21,0.1704
419.09,0.16914
422,0.16789
424.93,0.16665
427.87,0.16542
430.84,0.16421
433.83,0.163
436.84,0.1618
439.87,0.16061
442.92,0.15943
445.99,0.15827
449.08,0.15711
452.2,0.15596
455.33,0.15482
458.49,0.15369
461.67,0.15256
464.87,0.15145
468.1,0.15035
471.34,0.14925
474.61,0.14817
477.9,0.14709
481.22,0.14602
484.55,0.14496
487.92,0.14391
491.3,0.14287
494.71,0.14183
498.14,0.1408
501.59,0.13978
505.07,0.13877
508.57,0.13777
512.1,0.13678
515.65,0.13579
519.23,0.13481
522.83,0.13384
526.45,0.13288
530.11,0.13192
533.78,0.13097
537.48,0.13003
541.21,0.12909
544.96,0.12817
548.74,0.12725
552.55,0.12633
556.38,0.12543
560.24,0.12453
564.13,0.12364
568.04,0.12275
571.98,0.12188
575.94,0.121
579.94,0.12014
583.96,0.11928
588.01,0.11843
592.09,0.11758
596.19,0.11675
600.33,0.11591
604.49,0.11509
608.68,0.11427
612.91,0.11346
617.16,0.11265
621.44,0.11185
625.75,0.11105
630.09,0.11026
634.46,0.10948
638.86,0.1087
643.29,0.10793
647.75,0.10717
652.24,0.10641
656.76,0.10565
661.32,0.1049
665.9,0.10416
670.52,0.10342
675.17,0.10269
679.85,0.10196
684.57,0.10124
689.32,0.10053
694.1,0.099816
698.91,0.099111
703.76,0.098411
708.64,0.097717
713.55,0.097027
718.5,0.096343
723.49,0.095663
728.5,0.094989
733.56,0.094319
738.64,0.093655
743.76,0.092995
748.92,0.09234
754.12,0.09169
759.35,0.091045
764.61,0.090405
769.92,0.089769
775.26,0.089138
780.63,0.088511
786.05,0.087889
791.5,0.087272
796.99,0.086659
802.51,0.08605
808.08,0.085446
813.68,0.084847
819.33,0.084251
825.01,0.08366
830.73,0.083074
836.49,0.082491
842.29,0.081913
848.13,0.081339
854.02,0.080769
859.94,0.080204
865.9,0.079642
871.91,0.079085
877.95,0.078531
884.04,0.077982
890.17,0.077436
896.35,0.076894
902.56,0.076357
908.82,0.075823
915.13,0.075293
921.47,0.074767
927.86,0.074244
934.3,0.073726
940.78,0.073211
947.3,0.072699
953.87,0.072192
960.49,0.071688
967.15,0.071188
973.85,0.070691
980.61,0.070198
987.41,0.069708
994.26,0.069222
1001.2,0.068739
1008.1,0.06826
1015.1,0.067784
1022.1,0.067312
1029.2,0.066843
1036.4,0.066377
1043.5,0.065914
1050.8,0.065455
1058.1,0.065
1065.4,0.064547
1072.8,0.064098
1080.2,0.063651
1087.7,0.063208
1095.3,0.062768
1102.9,0.062332
1110.5,0.061898
1118.2,0.061468
1126,0.06104
1133.8,0.060616
1141.6,0.060194
1149.6,0.059776
1157.5,0.05936
1165.6,0.058947
1173.6,0.058538
1181.8,0.058131
1190,0.057727
1198.2,0.057326
1206.5,0.056928
1214.9,0.056533
1223.3,0.05614
1231.8,0.05575
1240.4,0.055363
1249,0.054979
1257.6,0.054597
1266.3,0.054218
1275.1,0.053842
1284,0.053468
1292.9,0.053097
1301.8,0.052729
1310.9,0.052363
1320,0.052
1329.1,0.051639
1338.3,0.051281
1347.6,0.050925
1357,0.050572
1366.4,0.050222
1375.8,0.049873
1385.4,0.049528
1395,0.049184
1404.7,0.048844
1414.4,0.048505
1424.2,0.048169
1434.1,0.047835
1444,0.047504
1454.1,0.047175
1464.1,0.046848
1474.3,0.046523
1484.5,0.046201
1494.8,0.045881
1505.2,0.045563
1515.6,0.045248
1526.1,0.044935
1536.7,0.044624
1547.4,0.044315
1558.1,0.044008
1568.9,0.043703
1579.8,0.043401
1590.7,0.0431
1601.8,0.042802
1612.9,0.042506
1624.1,0.042212
1635.3,0.04192
1646.7,0.04163
1658.1,0.041342
1669.6,0.041056
1681.2,0.040772
1692.8,0.040489
1704.6,0.040209
1716.4,0.039931
1728.3,0.039655
1740.3,0.039381
1752.4,0.039109
1764.5,0.038838
1776.7,0.03857
1789.1,0.038303
1801.5,0.038038
1814,0.037775
1826.5,0.037514
1839.2,0.037255
1852,0.036997
1864.8,0.036741
1877.7,0.036488
1890.8,0.036235
1903.9,0.035985
1917.1,0.035736
1930.4,0.035489
1943.8,0.035244
1957.2,0.035001
1970.8,0.034759
1984.5,0.034519
1998.3,0.03428
2012.1,0.034043
2026.1,0.033808
2040.1,0.033575
2054.3,0.033343
2068.5,0.033112
2082.9,0.032884
2097.3,0.032656
2111.8,0.032431
2126.5,0.032207
2141.2,0.031985
2156.1,0.031764
2171,0.031544
2186.1,0.031326
2201.3,0.03111
2216.5,0.030895
2231.9,0.030682
2247.4,0.03047
2263,0.03026
2278.7,0.030051
2294.5,0.029843
2310.4,0.029637
2326.4,0.029433
2342.5,0.02923
2358.8,0.029028
2375.1,0.028828
2391.6,0.028629
2408.2,0.028431
2424.9,0.028235
2441.7,0.02804
2458.6,0.027846
2475.7,0.027654
2492.9,0.027463
2510.2,0.027274
2527.6,0.027086
2545.1,0.026899
2562.7,0.026713
2580.5,0.026529
2598.4,0.026346
2616.4,0.026164
2634.6,0.025983
2652.8,0.025804
2671.2,0.025626
2689.8,0.025449
2708.4,0.025274
2727.2,0.025099
2746.1,0.024926
2765.2,0.024754
2784.3,0.024583
2803.7,0.024414
2823.1,0.024245
2842.7,0.024078
2862.4,0.023912
2882.2,0.023747
2902.2,0.023583
2922.4,0.023421
2942.6,0.023259
2963,0.023099
2983.6,0.022939
3004.3,0.022781
3025.1,0.022624
3046.1,0.022468
3067.2,0.022313
3088.5,0.022159
3109.9,0.022006
3131.5,0.021855
3153.2,0.021704
3175.1,0.021554
3197.1,0.021406
3219.2,0.021258
3241.6,0.021112
3264.1,0.020966
3286.7,0.020821
3309.5,0.020678
3332.4,0.020535
3355.5,0.020394
3378.8,0.020253
3402.2,0.020113
3425.8,0.019975
3449.6,0.019837
3473.5,0.0197
3497.6,0.019564
3521.9,0.01943
3546.3,0.019296
3570.9,0.019163
3595.7,0.01903
3620.6,0.018899
3645.7,0.018769
3671,0.01864
3696.4,0.018511
3722.1,0.018383
3747.9,0.018257
3773.9,0.018131
3800.1,0.018006
3826.4,0.017882
3852.9,0.017759
3879.7,0.017636
3906.6,0.017515
3933.7,0.017394
3960.9,0.017274
3988.4,0.017155
4016.1,0.017037
4043.9,0.016919
4072,0.016803
4100.2,0.016687
4128.6,0.016572
4157.3,0.016458
4186.1,0.016344
4215.1,0.016231
4244.4,0.01612
4273.8,0.016009
4303.5,0.015898
4333.3,0.015789
4363.3,0.01568
4393.6,0.015572
4424.1,0.015464
4454.8,0.015358
4485.7,0.015252
4516.8,0.015147
4548.1,0.015043
4579.6,0.014939
4611.4,0.014836
4643.4,0.014734
4675.6,0.014632
4708,0.014531
4740.7,0.014431
4773.5,0.014332
4806.6,0.014233
4840,0.014135
4873.5,0.014037
4907.3,0.013941
4941.4,0.013845
4975.6,0.013749
5010.1,0.013655
5044.9,0.01356
5079.9,0.013467
5115.1,0.013374
5150.6,0.013282
5186.3,0.013191
5222.3,0.0131
5258.5,0.013009
5295,0.01292
5331.7,0.012831
5368.6,0.012742
5405.9,0.012654
5443.4,0.012567
5481.1,0.012481
5519.1,0.012395
5557.4,0.012309
5596,0.012225
5634.8,0.01214
5673.8,0.012057
5713.2,0.011974
5752.8,0.011891
5792.7,0.011809
5832.9,0.011728
5873.3,0.011647
5914.1,0.011567
5955.1,0.011487
5996.4,0.011408
6038,0.011329
6079.8,0.011251
6122,0.011174
6164.5,0.011097
6207.2,0.01102
6250.3,0.010944
6293.6,0.010869
6337.3,0.010794
6381.2,0.01072
6425.5,0.010646
6470,0.010573
6514.9,0.0105
6560.1,0.010427
6605.6,0.010355
6651.4,0.010284
6697.5,0.010213
6744,0.010143
6790.7,0.010073
6837.8,0.010004
6885.2,0.0099348
6933,0.0098663
6981.1,0.0097983
7029.5,0.0097308
7078.2,0.0096638
7127.3,0.0095972
7176.8,0.0095311
7226.5,0.0094655
7276.6,0.0094002
7327.1,0.0093355
7377.9,0.0092712
7429.1,0.0092073
7480.6,0.0091439
7532.5,0.0090809
7584.7,0.0090183
7637.3,0.0089562
7690.3,0.0088945
7743.6,0.0088332
7797.3,0.0087724
7851.4,0.008712
7905.9,0.0086519
7960.7,0.0085923
8015.9,0.0085331
8071.5,0.0084744
8127.5,0.008416
8183.8,0.008358
8240.6,0.0083004
8297.7,0.0082433
8355.3,0.0081865
8413.2,0.0081301
8471.6,0.0080741
8530.3,0.0080185
8589.5,0.0079632
8649.1,0.0079084
8709,0.0078539
8769.4,0.0077998
8830.2,0.0077461
8891.5,0.0076927
8953.2,0.0076397
9015.2,0.0075871
9077.8,0.0075348
9140.7,0.0074829
9204.1,0.0074314
9267.9,0.0073802
9332.2,0.0073293
9396.9,0.0072789
9462.1,0.0072287
9527.7,0.0071789
9593.8,0.0071295
9660.3,0.0070804
9727.3,0.0070316
9794.8,0.0069832
9862.7,0.0069351
9931.1,0.0068873
10000,0.0068398


==> nl_inverter_chain_err1.csv <==
0,0
0.04008,3.8359e-09
0.08016,3.3027e-09
0.12024,1.5204e-09
0.16032,1.9008e-10
0.2004,1.3813e-09
0.24048,1.9978e-09
0.28056,2.1402e-09
0.32064,1.9543e-09
0.36072,1.5743e-09
0.4008,1.1078e-09
0.44088,6.2986e-10
0.48096,1.8649e-10
0.52104,1.9416e-10
0.56112,5.0004e-10
0.6012,7.2896e-10
0.64128,8.8357e-10
0.68136,9.6958e-10
0.72144,9.9412e-10
0.76152,9.6495e-10
0.8016,8.9053e-10
0.84168,7.7965e-10
0.88176,6.4132e-10
0.92184,4.8452e-10
0.96192,3.1797e-10
1.002,1.4957e-10
1.0421,1.3803e-11
1.0822,1.6648e-10
1.1222,3.0411e-10
1.1623,4.2356e-10
1.2024,5.2273e-10
1.2425,6.0045e-10
1.2826,6.5628e-10
1.3226,6.9026e-10
1.3627,7.029e-10
1.4028,6.9501e-10
1.4429,6.6801e-10
1.483,6.2364e-10
1.523,5.6406e-10
1.5631,4.9192e-10
1.6032,4.0994e-10
1.6433,3.2125e-10
1.6834,2.2902e-10
1.7234,1.3645e-10
1.7635,4.6611e-11
1.8036,3.766e-11
1.8437,1.1385e-10
1.8838,1.7984e-10
1.9238,2.3391e-10
1.9639,2.7499e-10
2.004,3.0234e-10
2.0441,3.1583e-10
2.0842,3.1577e-10
2.1242,3.0296e-10
2.1643,2.7866e-10
2.2044,2.4443e-10
2.2445,2.0215e-10
2.2846,1.5399e-10
2.3246,1.0228e-10
2.3647,4.937e-11
2.4048,2.3493e-12
2.4449,5.0616e-11
2.485,9.3348e-11
2.5251,1.2875e-10
2.5651,1.5539e-10
2.6052,1.7227e-10
2.6453,1.7882e-10
2.6854,1.7496e-10
2.7255,1.6106e-10
2.7655,1.3796e-10
2.8056,1.0684e-10
2.8457,6.9238e-11
2.8858,2.6945e-11
2.9259,1.8111e-11
2.9659,6.3914e-11
3.006,1.0845e-10
3.0461,1.498e-10
3.0862,1.8622e-10
3.1263,2.1618e-10
3.1663,2.3846e-10
3.2064,2.5223e-10
3.2465,2.569e-10
3.2866,2.5238e-10
3.3267,2.3895e-10
3.3667,2.1721e-10
3.4068,1.8814e-10
3.4469,1.5305e-10
3.487,1.1348e-10
3.5271,7.1242e-11
3.5671,2.8188e-11
3.6072,1.371e-11
3.6473,5.2581e-11
3.6874,8.6655e-11
3.7275,1.1437e-10
3.7675,1.3448e-10
3.8076,1.4604e-10
3.8477,1.4855e-10
3.8878,1.4192e-10
3.9279,1.2633e-10
3.9679,1.0253e-10
4.008,7.1522e-11
4.0481,3.466e-11
4.0882,6.4592e-12
4.1283,5.004e-11
4.1683,9.4208e-11
4.2084,1.3705e-10
4.2485,1.7671e-10
4.2886,2.1142e-10
4.3287,2.396e-10
4.3687,2.5995e-10
4.4088,2.7145e-10
4.4489,2.7351e-10
4.489,2.658e-10
4.5291,2.4836e-10
4.5691,2.2178e-10
4.6092,1.8701e-10
4.6493,1.4536e-10
4.6894,9.8456e-11
4.7295,4.8235e-11
4.7695,3.2173e-12
4.8096,5.3693e-11
4.8497,1.0098e-10
4.8898,1.4297e-10
4.9299,1.7772e-10
4.9699,2.0363e-10
5.01,2.1939e-10
5.0501,2.2411e-10
5.0902,2.1731e-10
5.1303,1.9895e-10
5.1703,1.694e-10
5.2104,1.2944e-10
5.2505,8.0274e-11
5.2906,2.3387e-11
5.3307,3.9434e-11
5.3707,1.0618e-10
5.4108,1.7471e-10
5.4509,2.4278e-10
5.491,3.0819e-10
5.5311,3.6876e-10
5.5711,4.2244e-10
5.6112,4.6744e-10
5.6513,5.0223e-10
5.6914,5.2565e-10
5.7315,5.3682e-10
5.7715,5.3547e-10
5.8116,5.219e-10
5.8517,4.9691e-10
5.8918,4.6183e-10
5.9319,4.1851e-10
5.9719,3.6912e-10
6.012,3.1604e-10
6.0521,2.6167e-10
6.0922,2.0821e-10
6.1323,1.5761e-10
6.1723,1.115e-10
6.2124,7.1309e-11
6.2525,3.8421e-11
6.2926,1.4355e-11
6.3327,1.0483e-12
6.3727,7.2164e-13
6.4128,1.6032e-11
6.4529,4.9216e-11
6.493,1.0202e-10
6.5331,1.7522e-10
6.5731,2.6793e-10
6.6132,3.7753e-10
6.6533,4.9972e-10
6.6934,6.285e-10
6.7335,7.5661e-10
6.7735,8.7649e-10
6.8136,9.8031e-10
6.8537,1.0608e-09
6.8938,1.1117e-09
6.9339,1.1285e-09
6.9739,1.1085e-09
7.014,1.0512e-09
7.0541,9.5846e-10
7.0942,8.3436e-10
7.1343,6.8446e-10
7.1743,5.158e-10
7.2144,3.362e-10
7.2545,1.5356e-10
7.2946,2.4747e-11
7.3347,1.924e-10
7.3747,3.4429e-10
7.4148,4.7673e-10
7.4549,5.8733e-10
7.495,6.7485e-10
7.5351,7.3892e-10
7.5752,7.799e-10
7.6152,7.9851e-10
7.6553,7.9583e-10
7.6954,7.7326e-10
7.7355,7.3253e-10
7.7756,6.757e-10
7.8156,6.0509e-10
7.8557,5.2345e-10
7.8958,4.3354e-10
7.9359,3.3844e-10
7.976,2.4126e-10
8.016,1.4509e-10
8.0561,5.2857e-11
8.0962,3.2743e-11
8.1363,1.0935e-10
8.1764,1.7502e-10
8.2164,2.2826e-10
8.2565,2.6798e-10
8.2966,2.9378e-10
8.3367,3.0563e-10
8.3768,3.0396e-10
8.4168,2.897e-10
8.4569,2.6417e-10
8.497,2.2907e-10
8.5371,1.8637e-10
8.5772,1.3824e-10
8.6172,8.7017e-11
8.6573,3.5098e-11
8.6974,1.518e-11
8.7375,6.1594e-11
8.7776,1.0212e-10
8.8176,1.3508e-10
8.8577,1.5913e-10
8.8978,1.7335e-10
8.9379,1.773e-10
8.978,1.71e-10
9.018,1.5493e-10
9.0581,1.2999e-10
9.0982,9.745e-11
9.1383,5.8909e-11
9.1784,1.6142e-11
9.2184,2.8886e-11
9.2585,7.4172e-11
9.2986,1.1774e-10
9.3387,1.5772e-10
9.3788,1.9244e-10
9.4188,2.2044e-10
9.4589,2.4057e-10
9.499,2.521e-10
9.5391,2.5458e-10
9.5792,2.4796e-10
9.6192,2.3263e-10
9.6593,2.0926e-10
9.6994,1.7891e-10
9.7395,1.4294e-10
9.7796,1.0295e-10
9.8196,6.0753e-11
9.8597,1.8233e-11
9.8998,2.2693e-11
9.9399,6.018e-11
9.98,9.2518e-11
10.02,1.1821e-10
10.06,1.3612e-10
10.1,1.4541e-10
10.14,1.4567e-10
10.18,1.3687e-10
10.22,1.1936e-10
10.261,9.3921e-11
10.301,6.1647e-11
10.341,2.3933e-11
10.381,1.7571e-11
10.421,6.1074e-11
10.461,1.0468e-10
10.501,1.4651e-10
10.541,1.8473e-10
10.581,2.1764e-10
10.621,2.4374e-10
10.661,2.6177e-10
10.701,2.7086e-10
10.741,2.7046e-10
10.782,2.6037e-10
10.822,2.4072e-10
10.862,2.1223e-10
10.902,1.7592e-10
10.942,1.3315e-10
10.982,8.5626e-11
11.022,3.5323e-11
11.062,1.5644e-11
11.102,6.5102e-11
11.142,1.1085e-10
11.182,1.5085e-10
11.222,1.8324e-10
11.263,2.0652e-10
11.303,2.1946e-10
11.343,2.2129e-10
11.383,2.1162e-10
11.423,1.9054e-10
11.463,1.5847e-10
11.503,1.1635e-10
11.543,6.5431e-11
11.583,7.2549e-12
11.623,5.6341e-11
11.663,1.2332e-10
11.703,1.9154e-10
11.743,2.5875e-10
11.784,3.2276e-10
11.824,3.8144e-10
11.864,4.3283e-10
11.904,4.7519e-10
11.944,5.0709e-10
11.984,5.274e-10
12.024,5.3549e-10
12.064,5.3116e-10
12.104,5.1488e-10
12.144,4.8753e-10
12.184,4.5059e-10
12.224,4.0597e-10
12.265,3.559e-10
12.305,3.0276e-10
12.345,2.4887e-10
12.385,1.9636e-10
12.425,1.4709e-10
12.465,1.026e-10
12.505,6.4295e-11
12.545,3.3576e-11
12.585,1.2045e-11
12.625,1.6743e-12
12.665,4.8504e-12
12.705,2.4149e-11
12.745,6.1611e-11
12.786,1.1889e-10
12.826,1.9629e-10
12.866,2.9254e-10
12.906,4.0468e-10
12.946,5.2791e-10
12.986,6.5608e-10
13.026,7.8176e-10
13.066,8.9736e-10
13.106,9.952e-10
13.146,1.0683e-09
13.186,1.1107e-09
13.226,1.1186e-09
13.267,1.0895e-09
13.307,1.0238e-09
13.347,9.2377e-10
13.387,7.9372e-10
13.427,6.3963e-10
13.467,4.6872e-10
13.507,2.8882e-10
13.547,1.077e-10
13.587,6.7585e-11
13.627,2.3096e-10
13.667,3.7771e-10
13.707,5.0443e-10
13.747,6.0906e-10
13.788,6.9056e-10
13.828,7.4878e-10
13.868,7.8415e-10
13.908,7.9751e-10
13.948,7.8994e-10
13.988,7.63e-10
14.028,7.1849e-10
14.068,6.5847e-10
14.108,5.8539e-10
14.148,5.0198e-10
14.188,4.1105e-10
14.228,3.1569e-10
14.269,2.1899e-10
14.309,1.2397e-10
14.349,3.3512e-11
14.389,4.9787e-11
14.429,1.2367e-10
14.469,1.8629e-10
14.509,2.3628e-10
14.549,2.7273e-10
14.589,2.9527e-10
14.629,3.0402e-10
14.669,2.9951e-10
14.709,2.8277e-10
14.749,2.5522e-10
14.79,2.1857e-10
14.83,1.7485e-10
14.87,1.2626e-10
14.91,7.5152e-11
14.95,2.3895e-11
14.99,2.5213e-11
15.03,7.0011e-11
15.07,1.0857e-10
15.11,1.3924e-10
15.15,1.6086e-10
15.19,1.7261e-10
15.23,1.7417e-10
15.271,1.6564e-10
15.311,1.476e-10
15.351,1.2105e-10
15.391,8.7312e-11
15.431,4.8027e-11
15.471,4.9951e-12
15.511,3.9801e-11
15.551,8.4394e-11
15.591,1.2684e-10
15.631,1.6532e-10
15.671,1.9822e-10
15.711,2.2419e-10
15.752,2.4213e-10
15.792,2.5142e-10
15.832,2.5174e-10
15.872,2.4309e-10
15.912,2.2592e-10
15.952,2.0101e-10
15.992,1.6949e-10
16.032,1.3277e-10
16.072,9.2493e-11
16.112,5.0463e-11
16.152,8.5934e-12
16.192,3.1247e-11
16.232,6.7251e-11
16.273,9.7777e-11
16.313,1.2143e-10
16.353,1.3713e-10
16.393,1.4416e-10
16.433,1.422e-10
16.473,1.3132e-10
16.513,1.1196e-10
16.553,8.4994e-11
16.593,5.157e-11
16.633,1.3141e-11
16.673,2.864e-11
16.713,7.1922e-11
16.754,1.1485e-10
16.794,1.5557e-10
16.834,1.9227e-10
16.874,2.2332e-10
16.914,2.4728e-10
16.954,2.63e-10
16.994,2.6968e-10
17.034,2.6686e-10
17.074,2.5443e-10
17.114,2.3267e-10
17.154,2.0236e-10
17.194,1.6459e-10
17.234,1.2083e-10
17.275,7.2835e-11
17.315,2.2584e-11
17.355,2.7774e-11
17.395,7.6092e-11
17.435,1.202e-10
17.475,1.5813e-10
17.515,1.8811e-10
17.555,2.087e-10
17.595,2.1881e-10
17.635,2.1776e-10
17.675,2.0529e-10
17.715,1.8154e-10
17.756,1.4707e-10
17.796,1.029e-10
17.836,5.0329e-11
17.876,9.0196e-12
17.916,7.3263e-11
17.956,1.4035e-10
17.996,2.0813e-10
18.036,2.7435e-10
18.076,3.3687e-10
18.116,3.9359e-10
18.156,4.4262e-10
18.196,4.8229e-10
18.236,5.1127e-10
18.277,5.2852e-10
18.317,5.3355e-10
18.357,5.263e-10
18.397,5.0736e-10
18.437,4.7777e-10
18.477,4.3909e-10
18.517,3.9332e-10
18.557,3.427e-10
18.597,2.8963e-10
18.637,2.3634e-10
18.677,1.8487e-10
18.717,1.3697e-10
18.758,9.4143e-11
18.798,5.7782e-11
18.838,2.9297e-11
18.878,1.0312e-11
18.918,3.0092e-12
18.958,9.8231e-12
18.998,3.3123e-11
19.038,7.4961e-11
19.078,1.3664e-10
19.118,2.181e-10
19.158,3.1769e-10
19.198,4.3202e-10
19.238,5.5599e-10
19.279,6.8303e-10
19.319,8.0584e-10
19.359,9.1674e-10
19.399,1.0082e-09
19.439,1.0736e-09
19.479,1.1076e-09
19.519,1.1065e-09
19.559,1.0685e-09
19.599,9.9466e-10
19.639,8.8763e-10
19.679,7.5208e-10
19.719,5.9428e-10
19.76,4.2159e-10
19.8,2.4183e-10
19.84,6.2602e-11
19.88,1.0933e-10
19.92,2.6821e-10
19.96,4.0967e-10
20,5.3066e-10


==> nl_inverter_chain_err3.csv <==
0,0
0.04008,2.7011e-09
0.08016,2.4423e-09
0.12024,1.3794e-09
0.16032,1.9074e-10
0.2004,1.3424e-09
0.24048,1.8579e-09
0.28056,1.9299e-09
0.32064,1.753e-09
0.36072,1.4348e-09
0.4008,1.0399e-09
0.44088,6.2091e-10
0.48096,2.2336e-10
0.52104,1.1529e-10
0.56112,3.7461e-10
0.6012,5.501e-10
0.64128,6.4844e-10
0.68136,6.8304e-10
0.72144,6.6931e-10
0.76152,6.2122e-10
0.8016,5.4997e-10
0.84168,4.6324e-10
0.88176,3.6564e-10
0.92184,2.5969e-10
0.96192,1.4702e-10
1.002,2.9228e-11
1.0421,9.1396e-11
1.0822,2.1152e-10
1.1222,3.2697e-10
1.1623,4.3302e-10
1.2024,5.2503e-10
1.2425,5.9905e-10
1.2826,6.5228e-10
1.3226,6.8327e-10
1.3627,6.9201e-10
1.4028,6.7959e-10
1.4429,6.4823e-10
1.483,6.0057e-10
1.523,5.3948e-10
1.5631,4.6787e-10
1.6032,3.8831e-10
1.6433,3.0335e-10
1.6834,2.1546e-10
1.7234,1.2712e-10
1.7635,4.0869e-11
1.8036,4.0752e-11
1.8437,1.1524e-10
1.8838,1.8033e-10
1.9238,2.3403e-10
1.9639,2.7501e-10
2.004,3.0236e-10
2.0441,3.1585e-10
2.0842,3.1578e-10
2.1242,3.03e-10
2.1643,2.788e-10
2.2044,2.4478e-10
2.2445,2.0285e-10
2.2846,1.5519e-10
2.3246,1.0413e-10
2.3647,5.2073e-11
2.4048,1.4227e-12
2.4449,4.5551e-11
2.485,8.6806e-11
2.5251,1.2064e-10
2.5651,1.4579e-10
2.6052,1.6144e-10
2.6453,1.6721e-10
2.6854,1.6317e-10
2.7255,1.4974e-10
2.7655,1.2771e-10
2.8056,9.8135e-11
2.8457,6.2329e-11
2.8858,2.1855e-11
2.9259,2.1559e-11
2.9659,6.6034e-11
3.006,1.0961e-10
3.0461,1.5036e-10
3.0862,1.8646e-10
3.1263,2.1629e-10
3.1663,2.3855e-10
3.2064,2.5236e-10
3.2465,2.5711e-10
3.2866,2.5269e-10
3.3267,2.3942e-10
3.3667,2.1792e-10
3.4068,1.8919e-10
3.4469,1.5455e-10
3.487,1.1558e-10
3.5271,7.4089e-11
3.5671,3.1939e-11
3.6072,8.9057e-12
3.6473,4.6607e-11
3.6874,7.9468e-11
3.7275,1.0603e-10
3.7675,1.252e-10
3.8076,1.3616e-10
3.8477,1.3853e-10
3.8878,1.3226e-10
3.9279,1.1754e-10
3.9679,9.4993e-11
4.008,6.5491e-11
4.0481,3.0184e-11
4.0882,9.5027e-12
4.1283,5.1906e-11
4.1683,9.5218e-11
4.2084,1.3752e-10
4.2485,1.769e-10
4.2886,2.1152e-10
4.3287,2.3971e-10
4.3687,2.6011e-10
4.4088,2.7169e-10
4.4489,2.7388e-10
4.489,2.6636e-10
4.5291,2.4922e-10
4.5691,2.2307e-10
4.6092,1.8889e-10
4.6493,1.4799e-10
4.6894,1.0201e-10
4.7295,5.2924e-11
4.7695,2.8124e-12
4.8096,4.6122e-11
4.8497,9.1722e-11
4.8898,1.3197e-10
4.9299,1.6513e-10
4.9699,1.8978e-10
5.01,2.0485e-10
5.0501,2.0961e-10
5.0902,2.0365e-10
5.1303,1.869e-10
5.1703,1.5952e-10
5.2104,1.2201e-10
5.2505,7.5248e-11
5.2906,2.0418e-11
5.3307,4.0888e-11
5.3707,1.0671e-10
5.4108,1.7484e-10
5.4509,2.4281e-10
5.491,3.0823e-10
5.5311,3.6869e-10
5.5711,4.221e-10
5.6112,4.6669e-10
5.6513,5.011e-10
5.6914,5.2441e-10
5.7315,5.3595e-10
5.7715,5.356e-10
5.8116,5.2369e-10
5.8517,5.0087e-10
5.8918,4.6825e-10
5.9319,4.2735e-10
5.9719,3.8007e-10
6.012,3.2858e-10
6.0521,2.7516e-10
6.0922,2.2207e-10
6.1323,1.7135e-10
6.1723,1.2473e-10
6.2124,8.3688e-11
6.2525,4.9408e-11
6.2926,2.2935e-11
6.3327,5.3468e-12
6.3727,2.428e-12
6.4128,5.6304e-13
6.4529,1.4505e-11
6.493,3.8932e-11
6.5331,7.2531e-11
6.5731,1.1281e-10
6.6132,1.5645e-10
6.6533,1.998e-10
6.6934,2.3916e-10
6.7335,2.7135e-10
6.7735,2.9457e-10
6.8136,3.0802e-10
6.8537,3.1203e-10
6.8938,3.0758e-10
6.9339,2.9592e-10
6.9739,2.7791e-10
7.014,2.5368e-10
7.0541,2.225e-10
7.0942,1.8291e-10
7.1343,1.3291e-10
7.1743,7.0828e-11
7.2144,4.2147e-12
7.2545,9.18e-11
7.2946,1.8989e-10
7.3347,2.9491e-10
7.3747,4.0193e-10
7.4148,5.0524e-10
7.4549,5.9903e-10
7.495,6.7802e-10
7.5351,7.3807e-10
7.5752,7.7659e-10
7.6152,7.9249e-10
7.6553,7.8622e-10
7.6954,7.5942e-10
7.7355,7.1464e-10
7.7756,6.5478e-10
7.8156,5.8285e-10
7.8557,5.0182e-10
7.8958,4.1424e-10
7.9359,3.2266e-10
7.976,2.2948e-10
8.016,1.3713e-10
8.0561,4.807e-11
8.0962,3.5242e-11
8.1363,1.1043e-10
8.1764,1.7538e-10
8.2164,2.2833e-10
8.2565,2.6799e-10
8.2966,2.938e-10
8.3367,3.0565e-10
8.3768,3.0399e-10
8.4168,2.8976e-10
8.4569,2.6436e-10
8.497,2.295e-10
8.5371,1.8717e-10
8.5772,1.3956e-10
8.6172,8.9023e-11
8.6573,3.7987e-11
8.6974,1.119e-11
8.7375,5.6292e-11
8.7776,9.5347e-11
8.8176,1.2678e-10
8.8577,1.4942e-10
8.8978,1.6253e-10
8.9379,1.6585e-10
8.978,1.5952e-10
9.018,1.4405e-10
9.0581,1.2028e-10
9.0982,8.9323e-11
9.1383,5.2557e-11
9.1784,1.154e-11
9.2184,3.1947e-11
9.2585,7.6017e-11
9.2986,1.1873e-10
9.3387,1.5819e-10
9.3788,1.9264e-10
9.4188,2.2055e-10
9.4589,2.4068e-10
9.499,2.5225e-10
9.5391,2.5481e-10
9.5792,2.4831e-10
9.6192,2.3315e-10
9.6593,2.1004e-10
9.6994,1.8006e-10
9.7395,1.4457e-10
9.7796,1.0521e-10
9.8196,6.3778e-11
9.8597,2.2183e-11
9.8998,1.7677e-11
9.9399,5.4e-11
9.98,8.5158e-11
10.02,1.0977e-10
10.06,1.2683e-10
10.1,1.3564e-10
10.14,1.3588e-10
10.18,1.2757e-10
10.22,1.1102e-10
10.261,8.6879e-11
10.301,5.6102e-11
10.341,1.9894e-11
10.381,2.0261e-11
10.421,6.2685e-11
10.461,1.0553e-10
10.501,1.469e-10
10.541,1.849e-10
10.581,2.1774e-10
10.621,2.4386e-10
10.661,2.6196e-10
10.701,2.7114e-10
10.741,2.7088e-10
10.782,2.61e-10
10.822,2.4168e-10
10.862,2.1365e-10
10.902,1.7796e-10
10.942,1.3597e-10
10.982,8.9414e-11
11.022,4.0274e-11
11.062,9.3253e-12
11.102,5.723e-11
11.142,1.013e-10
11.182,1.3962e-10
11.222,1.7053e-10
11.263,1.927e-10
11.303,2.0514e-10
11.343,2.0721e-10
11.383,1.9858e-10
11.423,1.7923e-10
11.463,1.4939e-10
11.503,1.0969e-10
11.543,6.1055e-11
11.583,4.7722e-12
11.623,5.7487e-11
11.663,1.2371e-10
11.703,1.9162e-10
11.743,2.5879e-10
11.784,3.2279e-10
11.824,3.8135e-10
11.864,4.3244e-10
11.904,4.7441e-10
11.944,5.0599e-10
11.984,5.2631e-10
12.024,5.3492e-10
12.064,5.3176e-10
12.104,5.1725e-10
12.144,4.9213e-10
12.184,4.5761e-10
12.224,4.1531e-10
12.265,3.6718e-10
12.305,3.1541e-10
12.345,2.6229e-10
12.385,2.0998e-10
12.425,1.6045e-10
12.465,1.1536e-10
12.505,7.6082e-11
12.545,4.3777e-11
12.585,1.9486e-11
12.625,4.2245e-12
12.665,1.0105e-12
12.705,4.5719e-12
12.745,2.0918e-11
12.786,4.7489e-11
12.826,8.2604e-11
12.866,1.236e-10
12.906,1.6711e-10
12.946,2.0936e-10
12.986,2.4692e-10
13.026,2.7684e-10
13.066,2.976e-10
13.106,3.0868e-10
13.146,3.1057e-10
13.186,3.0434e-10
13.226,2.9115e-10
13.267,2.7163e-10
13.307,2.4582e-10
13.347,2.1273e-10
13.387,1.7071e-10
13.427,1.1787e-10
13.467,5.27e-11
13.507,2.5347e-11
13.547,1.1546e-10
13.587,2.1527e-10
13.627,3.2081e-10
13.667,4.2697e-10
13.707,5.2799e-10
13.747,6.1819e-10
13.788,6.9257e-10
13.828,7.4739e-10
13.868,7.8042e-10
13.908,7.9097e-10
13.948,7.7972e-10
13.988,7.4862e-10
14.028,7.0028e-10
14.068,6.3762e-10
14.108,5.6365e-10
14.148,4.8121e-10
14.188,3.9286e-10
14.228,3.0109e-10
14.269,2.0829e-10
14.309,1.169e-10
14.349,2.9365e-11
14.389,5.1885e-11
14.429,1.2453e-10
14.469,1.8656e-10
14.509,2.3633e-10
14.549,2.7275e-10
14.589,2.9529e-10
14.629,3.0405e-10
14.669,2.9955e-10
14.709,2.8287e-10
14.749,2.5547e-10
14.79,2.1908e-10
14.83,1.7576e-10
14.87,1.2771e-10
14.91,7.7325e-11
14.95,2.6983e-11
14.99,2.0996e-11
15.03,6.4465e-11
15.07,1.0156e-10
15.11,1.3075e-10
15.15,1.5105e-10
15.19,1.6181e-10
15.23,1.6289e-10
15.271,1.5448e-10
15.311,1.3717e-10
15.351,1.1187e-10
15.391,7.9744e-11
15.431,4.2203e-11
15.471,8.4663e-13
15.511,4.2511e-11
15.551,8.5995e-11
15.591,1.2768e-10
15.631,1.6571e-10
15.671,1.984e-10
15.711,2.243e-10
15.752,2.4225e-10
15.792,2.516e-10
15.832,2.52e-10
15.872,2.4348e-10
15.912,2.2651e-10
15.952,2.0188e-10
15.992,1.7074e-10
16.032,1.3453e-10
16.072,9.4904e-11
16.112,5.367e-11
16.152,1.2744e-11
16.192,2.6023e-11
16.232,6.0877e-11
16.273,9.0262e-11
16.313,1.129e-10
16.353,1.2785e-10
16.393,1.3453e-10
16.433,1.3267e-10
16.473,1.2239e-10
16.513,1.0407e-10
16.553,7.8436e-11
16.593,4.6493e-11
16.633,9.5108e-12
16.673,3.1006e-11
16.713,7.3305e-11
16.754,1.1556e-10
16.794,1.5589e-10
16.834,1.9242e-10
16.874,2.2342e-10
16.914,2.4742e-10
16.954,2.6321e-10
16.994,2.6999e-10
17.034,2.6733e-10
17.074,2.5515e-10
17.114,2.3374e-10
17.154,2.0392e-10
17.194,1.668e-10
17.234,1.2386e-10
17.275,7.6857e-11
17.315,2.78e-11
17.355,2.1167e-11
17.395,6.7924e-11
17.435,1.1038e-10
17.475,1.467e-10
17.515,1.753e-10
17.555,1.9496e-10
17.595,2.0477e-10
17.635,2.0416e-10
17.675,1.9289e-10
17.715,1.7098e-10
17.756,1.3877e-10
17.796,9.696e-11
17.836,4.6553e-11
17.876,1.107e-11
17.916,7.415e-11
17.956,1.4062e-10
17.996,2.0818e-10
18.036,2.7439e-10
18.076,3.369e-10
18.116,3.9347e-10
18.156,4.4218e-10
18.196,4.8149e-10
18.236,5.1024e-10
18.277,5.2763e-10
18.317,5.3334e-10
18.357,5.274e-10
18.397,5.1033e-10
18.437,4.83e-10
18.477,4.4668e-10
18.517,4.031e-10
18.557,3.5424e-10
18.597,3.0234e-10
18.637,2.4962e-10
18.677,1.9819e-10
18.717,1.4993e-10
18.758,1.064e-10
18.798,6.8943e-11
18.838,3.8652e-11
18.878,1.6504e-11
18.918,3.6275e-12
18.958,9.7572e-13
18.998,9.0582e-12
19.038,2.7806e-11
19.078,5.6365e-11
19.118,9.2828e-11
19.158,1.3436e-10
19.198,1.7751e-10
19.238,2.186e-10
19.279,2.5417e-10
19.319,2.8178e-10
19.359,3.0008e-10
19.399,3.0884e-10
19.439,3.0868e-10
19.479,3.0072e-10
19.519,2.8602e-10
19.559,2.6501e-10
19.599,2.375e-10
19.639,2.0237e-10
19.679,1.5782e-10
19.719,1.0206e-10
19.76,3.3804e-11
19.8,4.7159e-11
19.84,1.3962e-10
19.88,2.4085e-10
19.92,3.4656e-10
19.96,4.515e-10
20,5.4993e-10


==> nl_inverter_chain_rom1.csv <==
0,0
0.04008,-3.8359e-09
0.08016,-3.3027e-09
0.12024,-1.5204e-09
0.16032,1.8939e-10
0.2004,1.3768e-09
0.24048,1.9797e-09
0.28056,2.0887e-09
0.32064,1.8377e-09
0.36072,1.352e-09
0.4008,7.363e-10
0.44088,6.8665e-11
0.48096,-5.952e-10
0.52104,-1.215e-09
0.56112,-1.7645e-09
0.6012,-2.2281e-09
0.64128,-2.5967e-09
0.68136,-2.8664e-09
0.72144,-3.0373e-09
0.76152,-3.1129e-09
0.8016,-3.0983e-09
0.84168,-3.0011e-09
0.88176,-2.8299e-09
0.92184,-2.5952e-09
0.96192,-2.3079e-09
1.002,-1.9799e-09
1.0421,-1.6234e-09
1.0822,-1.2503e-09
1.1222,-8.7259e-10
1.1623,-5.015e-10
1.2024,-1.4744e-10
1.2425,1.8031e-10
1.2826,4.7392e-10
1.3226,7.2712e-10
1.3627,9.353e-10
1.4028,1.0956e-09
1.4429,1.2069e-09
1.483,1.2698e-09
1.523,1.2865e-09
1.5631,1.261e-09
1.6032,1.198e-09
1.6433,1.1038e-09
1.6834,9.8518e-10
1.7234,8.4943e-10
1.7635,7.0414e-10
1.8036,5.5674e-10
1.8437,4.1432e-10
1.8838,2.8332e-10
1.9238,1.6941e-10
1.9639,7.7053e-11
2.004,9.6512e-12
2.0441,-3.073e-11
2.0842,-4.3203e-11
2.1242,-2.8184e-11
2.1643,1.2659e-11
2.2044,7.6635e-11
2.2445,1.6009e-10
2.2846,2.5862e-10
2.3246,3.6726e-10
2.3647,4.8077e-10
2.4048,5.9388e-10
2.4449,7.0144e-10
2.485,7.9869e-10
2.5251,8.8148e-10
2.5651,9.4642e-10
2.6052,9.9098e-10
2.6453,1.0136e-09
2.6854,1.0138e-09
2.7255,9.9195e-10
2.7655,9.4961e-10
2.8056,8.8909e-10
2.8457,8.1353e-10
2.8858,7.267e-10
2.9259,6.3281e-10
2.9659,5.3634e-10
3.006,4.4177e-10
3.0461,3.5345e-10
3.0862,2.754e-10
3.1263,2.1113e-10
3.1663,1.6347e-10
3.2064,1.3443e-10
3.2465,1.2519e-10
3.2866,1.3593e-10
3.3267,1.66e-10
3.3667,2.139e-10
3.4068,2.7728e-10
3.4469,3.5311e-10
3.487,4.378e-10
3.5271,5.2735e-10
3.5671,6.1758e-10
3.6072,7.0427e-10
3.6473,7.8343e-10
3.6874,8.5137e-10
3.7275,9.0492e-10
3.7675,9.4161e-10
3.8076,9.597e-10
3.8477,9.5831e-10
3.8878,9.3748e-10
3.9279,8.981e-10
3.9679,8.4191e-10
4.008,7.7145e-10
4.0481,6.899e-10
4.0882,6.0099e-10
4.1283,5.0885e-10
4.1683,4.1771e-10
4.2084,3.3181e-10
4.2485,2.5519e-10
4.2886,1.915e-10
4.3287,1.4386e-10
4.3687,1.1469e-10
4.4088,1.0556e-10
4.4489,1.1713e-10
4.489,1.4919e-10
4.5291,2.0059e-10
4.5691,2.6927e-10
4.6092,3.5233e-10
4.6493,4.4621e-10
4.6894,5.4681e-10
4.7295,6.4959e-10
4.7695,7.4988e-10
4.8096,8.4305e-10
4.8497,9.2468e-10
4.8898,9.9078e-10
4.9299,1.038e-09
4.9699,1.0636e-09
5.01,1.0661e-09
5.0501,1.0446e-09
5.0902,9.9942e-10
5.1303,9.3201e-10
5.1703,8.447e-10
5.2104,7.408e-10
5.2505,6.2441e-10
5.2906,5.0024e-10
5.3307,3.7348e-10
5.3707,2.4954e-10
5.4108,1.3379e-10
5.4509,3.1395e-11
5.491,-5.3032e-11
5.5311,-1.1552e-10
5.5711,-1.53e-10
5.6112,-1.6344e-10
5.6513,-1.4606e-10
5.6914,-1.0132e-10
5.7315,-3.0926e-11
5.7715,6.2121e-11
5.8116,1.7357e-10
5.8517,2.9816e-10
5.8918,4.2973e-10
5.9319,5.6139e-10
5.9719,6.8583e-10
6.012,7.9555e-10
6.0521,8.8318e-10
6.0922,9.4177e-10
6.1323,9.6503e-10
6.1723,9.4766e-10
6.2124,8.8551e-10
6.2525,7.758e-10
6.2926,6.1733e-10
6.3327,4.1051e-10
6.3727,1.5748e-10
6.4128,-1.3778e-10
6.4529,-4.7e-10
6.493,-8.3241e-10
6.5331,-1.2169e-09
6.5731,-1.6145e-09
6.6132,-2.0152e-09
6.6533,-2.4087e-09
6.6934,-2.7847e-09
6.7335,-3.1329e-09
6.7735,-3.4438e-09
6.8136,-3.7088e-09
6.8537,-3.9201e-09
6.8938,-4.0718e-09
6.9339,-4.1594e-09
6.9739,-4.1801e-09
7.014,-4.1331e-09
7.0541,-4.0194e-09
7.0942,-3.8423e-09
7.1343,-3.6063e-09
7.1743,-3.3176e-09
7.2144,-2.9842e-09
7.2545,-2.6148e-09
7.2946,-2.2194e-09
7.3347,-1.8081e-09
7.3747,-1.3914e-09
7.4148,-9.797e-10
7.4549,-5.8291e-10
7.495,-2.1016e-10
7.5351,1.3045e-10
7.5752,4.3209e-10
7.6152,6.8952e-10
7.6553,8.9904e-10
7.6954,1.0586e-09
7.7355,1.1678e-09
7.7756,1.228e-09
7.8156,1.2418e-09
7.8557,1.2137e-09
7.8958,1.149e-09
7.9359,1.054e-09
7.976,9.3575e-10
8.016,8.0169e-10
8.0561,6.5937e-10
8.0962,5.1619e-10
8.1363,3.791e-10
8.1764,2.5435e-10
8.2164,1.473e-10
8.2565,6.2298e-11
8.2966,2.3352e-12
8.3367,-3.0797e-11
8.3768,-3.6455e-11
8.4168,-1.5307e-11
8.4569,3.0761e-11
8.497,9.8842e-11
8.5371,1.8517e-10
8.5772,2.8527e-10
8.6172,3.9414e-10
8.6573,5.0659e-10
8.6974,6.1743e-10
8.7375,7.2166e-10
8.7776,8.147e-10
8.8176,8.9259e-10
8.8577,9.5221e-10
8.8978,9.9127e-10
8.9379,1.0085e-09
8.978,1.0035e-09
9.018,9.7716e-10
9.0581,9.31e-10
9.0982,8.6756e-10
9.1383,7.9012e-10
9.1784,7.025e-10
9.2184,6.0896e-10
9.2585,5.1392e-10
9.2986,4.2179e-10
9.3387,3.368e-10
9.3788,2.6282e-10
9.4188,2.0317e-10
9.4589,1.6047e-10
9.499,1.3647e-10
9.5391,1.3211e-10
9.5792,1.4741e-10
9.6192,1.8149e-10
9.6593,2.3265e-10
9.6994,2.9843e-10
9.7395,3.7567e-10
9.7796,4.6072e-10
9.8196,5.4955e-10
9.8597,6.3803e-10
9.8998,7.2204e-10
9.9399,7.977e-10
9.98,8.6146e-10
10.02,9.1037e-10
10.06,9.4214e-10
10.1,9.5527e-10
10.14,9.4909e-10
10.18,9.2389e-10
10.22,8.8073e-10
10.261,8.2154e-10
10.301,7.49e-10
10.341,6.6639e-10
10.381,5.7751e-10
10.421,4.8647e-10
10.461,3.9749e-10
10.501,3.147e-10
10.541,2.4202e-10
10.581,1.8293e-10
10.621,1.4035e-10
10.661,1.1647e-10
10.701,1.1264e-10
10.741,1.2925e-10
10.782,1.6589e-10
10.822,2.2119e-10
10.862,2.9288e-10
10.902,3.7794e-10
10.942,4.727e-10
10.982,5.7298e-10
11.022,6.7425e-10
11.062,7.7187e-10
11.102,8.6132e-10
11.142,9.3832e-10
11.182,9.9906e-10
11.222,1.0404e-09
11.263,1.0599e-09
11.303,1.0563e-09
11.343,1.0289e-09
11.383,9.7846e-10
11.423,9.0652e-10
11.463,8.1566e-10
11.503,7.0939e-10
11.543,5.9192e-10
11.583,4.6805e-10
11.623,3.4299e-10
11.663,2.2209e-10
11.703,1.1064e-10
11.743,1.3647e-11
11.784,-6.4514e-11
11.824,-1.2011e-10
11.864,-1.5035e-10
11.904,-1.5355e-10
11.944,-1.2924e-10
11.984,-7.8201e-11
12.024,-2.4666e-12
12.064,9.4697e-11
12.104,2.0877e-10
12.144,3.343e-10
12.184,4.6499e-10
12.224,5.9388e-10
12.265,7.1364e-10
12.305,8.1686e-10
12.345,8.9631e-10
12.385,9.4525e-10
12.425,9.5767e-10
12.465,9.286e-10
12.505,8.5424e-10
12.545,7.3221e-10
12.585,5.6174e-10
12.625,3.437e-10
12.665,8.0608e-11
12.705,-2.2318e-10
12.745,-5.6207e-10
12.786,-9.2902e-10
12.826,-1.3157e-09
12.866,-1.7129e-09
12.906,-2.1107e-09
12.946,-2.4988e-09
12.986,-2.8668e-09
13.026,-3.2049e-09
13.066,-3.5037e-09
13.106,-3.7548e-09
13.146,-3.951e-09
13.186,-4.0868e-09
13.226,-4.1579e-09
13.267,-4.1622e-09
13.307,-4.0994e-09
13.347,-3.971e-09
13.387,-3.7804e-09
13.427,-3.5326e-09
13.467,-3.2342e-09
13.507,-2.8933e-09
13.547,-2.519e-09
13.587,-2.1211e-09
13.627,-1.7099e-09
13.667,-1.2957e-09
13.707,-8.8886e-10
13.747,-4.9895e-10
13.788,-1.3485e-10
13.828,1.957e-10
13.868,4.8627e-10
13.908,7.3195e-10
13.948,9.295e-10
13.988,1.0773e-09
14.028,1.1753e-09
14.068,1.2251e-09
14.108,1.2299e-09
14.148,1.1941e-09
14.188,1.1234e-09
14.228,1.0241e-09
14.269,9.0341e-10
14.309,7.687e-10
14.349,6.2744e-10
14.389,4.8685e-10
14.429,3.5371e-10
14.469,2.3401e-10
14.509,1.3284e-10
14.549,5.417e-11
14.589,7.6956e-13
14.629,-2.591e-11
14.669,-2.5502e-11
14.709,1.0518e-12
14.749,5.1632e-11
14.79,1.2317e-10
14.83,2.1178e-10
14.87,3.1288e-10
14.91,4.2149e-10
14.95,5.3245e-10
14.99,6.4066e-10
15.03,7.4126e-10
15.07,8.2987e-10
15.11,9.0273e-10
15.15,9.5697e-10
15.19,9.9054e-10
15.23,1.0024e-09
15.271,9.9251e-10
15.311,9.6175e-10
15.351,9.12e-10
15.391,8.459e-10
15.431,7.6683e-10
15.471,6.787e-10
15.511,5.8575e-10
15.551,4.9236e-10
15.591,4.0286e-10
15.631,3.2135e-10
15.671,2.5154e-10
15.711,1.9653e-10
15.752,1.5877e-10
15.792,1.3973e-10
15.832,1.4013e-10
15.872,1.5978e-10
15.912,1.9764e-10
15.952,2.5183e-10
15.992,3.1974e-10
16.032,3.9811e-10
16.072,4.8324e-10
16.112,5.7113e-10
16.152,6.5764e-10
16.192,7.3878e-10
16.232,8.1078e-10
16.273,8.7028e-10
16.313,9.1451e-10
16.353,9.4139e-10
16.393,9.4964e-10
16.433,9.3884e-10
16.473,9.0944e-10
16.513,8.6273e-10
16.553,8.0082e-10
16.593,7.2647e-10
16.633,6.4309e-10
16.673,5.545e-10
16.713,4.6483e-10
16.754,3.7823e-10
16.794,2.9874e-10
16.834,2.3013e-10
16.874,1.7571e-10
16.914,1.382e-10
16.954,1.1957e-10
16.994,1.2092e-10
17.034,1.4241e-10
17.074,1.8342e-10
17.114,2.4236e-10
17.154,3.1679e-10
17.194,4.0355e-10
17.234,4.9888e-10
17.275,5.9854e-10
17.315,6.9802e-10
17.355,7.9274e-10
17.395,8.7827e-10
17.435,9.5049e-10
17.475,1.0058e-09
17.515,1.0412e-09
17.555,1.0547e-09
17.595,1.0451e-09
17.635,1.012e-09
17.675,9.565e-10
17.715,8.803e-10
17.756,7.8622e-10
17.796,6.7793e-10
17.836,5.5975e-10
17.876,4.3654e-10
17.916,3.1351e-10
17.956,1.9596e-10
17.996,8.9063e-11
18.036,-2.3558e-12
18.076,-7.4131e-11
18.116,-1.2279e-10
18.156,-1.4584e-10
18.196,-1.4193e-10
18.236,-1.109e-10
18.277,-5.3846e-11
18.317,2.6888e-11
18.357,1.2775e-10
18.397,2.4399e-10
18.437,3.6999e-10
18.477,4.9932e-10
18.517,6.2495e-10
18.557,7.396e-10
18.597,8.359e-10
18.637,9.0681e-10
18.677,9.4582e-10
18.717,9.4722e-10
18.758,9.0636e-10
18.798,8.1981e-10
18.838,6.8559e-10
18.878,5.0334e-10
18.918,2.7442e-10
18.958,1.7139e-12
18.998,-3.101e-10
19.038,-6.5511e-10
19.078,-1.026e-09
19.118,-1.4142e-09
19.158,-1.8104e-09
19.198,-2.2046e-09
19.238,-2.5866e-09
19.279,-2.9462e-09
19.319,-3.2736e-09
19.359,-3.5599e-09
19.399,-3.7969e-09
19.439,-3.9779e-09
19.479,-4.0975e-09
19.519,-4.1524e-09
19.559,-4.1405e-09
19.599,-4.0621e-09
19.639,-3.9192e-09
19.679,-3.7156e-09
19.719,-3.4566e-09
19.76,-3.1491e-09
19.8,-2.8015e-09
19.84,-2.4228e-09
19.88,-2.0231e-09
19.92,-1.6126e-09
19.96,-1.2015e-09
20,-7.9993e-10


==> nl_inverter_chain_rom3.csv <==
0,0
0.04008,-2.7011e-09
0.08016,-2.4423e-09
0.12024,-1.3795e-09
0.16032,1.9005e-10
0.2004,1.3379e-09
0.24048,1.8398e-09
0.28056,1.8784e-09
0.32064,1.6364e-09
0.36072,1.2126e-09
0.4008,6.6841e-10
0.44088,5.9718e-11
0.48096,-5.5834e-10
0.52104,-1.1361e-09
0.56112,-1.6391e-09
0.6012,-2.0493e-09
0.64128,-2.3616e-09
0.68136,-2.5798e-09
0.72144,-2.7125e-09
0.76152,-2.7691e-09
0.8016,-2.7578e-09
0.84168,-2.6846e-09
0.88176,-2.5543e-09
0.92184,-2.3703e-09
0.96192,-2.137e-09
1.002,-1.8596e-09
1.0421,-1.5458e-09
1.0822,-1.2053e-09
1.1222,-8.4974e-10
1.1623,-4.9204e-10
1.2024,-1.4514e-10
1.2425,1.7891e-10
1.2826,4.6992e-10
1.3226,7.2013e-10
1.3627,9.244e-10
1.4028,1.0802e-09
1.4429,1.1871e-09
1.483,1.2467e-09
1.523,1.2619e-09
1.5631,1.2369e-09
1.6032,1.1764e-09
1.6433,1.0859e-09
1.6834,9.7162e-10
1.7234,8.4011e-10
1.7635,6.9839e-10
1.8036,5.5365e-10
1.8437,4.1292e-10
1.8838,2.8284e-10
1.9238,1.6929e-10
1.9639,7.7035e-11
2.004,9.6336e-12
2.0441,-3.0751e-11
2.0842,-4.322e-11
2.1242,-2.8225e-11
2.1643,1.2519e-11
2.2044,7.6283e-11
2.2445,1.5939e-10
2.2846,2.5743e-10
2.3246,3.6541e-10
2.3647,4.7807e-10
2.4048,5.901e-10
2.4449,6.9637e-10
2.485,7.9215e-10
2.5251,8.7338e-10
2.5651,9.3682e-10
2.6052,9.8015e-10
2.6453,1.002e-09
2.6854,1.002e-09
2.7255,9.8063e-10
2.7655,9.3936e-10
2.8056,8.8038e-10
2.8457,8.0662e-10
2.8858,7.2161e-10
2.9259,6.2937e-10
2.9659,5.3422e-10
3.006,4.4061e-10
3.0461,3.5289e-10
3.0862,2.7516e-10
3.1263,2.1102e-10
3.1663,1.6338e-10
3.2064,1.343e-10
3.2465,1.2498e-10
3.2866,1.3562e-10
3.3267,1.6553e-10
3.3667,2.1319e-10
3.4068,2.7624e-10
3.4469,3.5161e-10
3.487,4.357e-10
3.5271,5.2451e-10
3.5671,6.1383e-10
3.6072,6.9946e-10
3.6473,7.7745e-10
3.6874,8.4418e-10
3.7275,8.9659e-10
3.7675,9.3233e-10
3.8076,9.4982e-10
3.8477,9.4828e-10
3.8878,9.2783e-10
3.9279,8.8931e-10
3.9679,8.3438e-10
4.008,7.6542e-10
4.0481,6.8542e-10
4.0882,5.9795e-10
4.1283,5.0698e-10
4.1683,4.167e-10
4.2084,3.3134e-10
4.2485,2.5499e-10
4.2886,1.914e-10
4.3287,1.4376e-10
4.3687,1.1453e-10
4.4088,1.0531e-10
4.4489,1.1676e-10
4.489,1.4863e-10
4.5291,1.9973e-10
4.5691,2.6797e-10
4.6092,3.5045e-10
4.6493,4.4359e-10
4.6894,5.4325e-10
4.7295,6.449e-10
4.7695,7.4385e-10
4.8096,8.3548e-10
4.8497,9.1542e-10
4.8898,9.7978e-10
4.9299,1.0254e-09
4.9699,1.0498e-09
5.01,1.0515e-09
5.0501,1.0301e-09
5.0902,9.8577e-10
5.1303,9.1996e-10
5.1703,8.3482e-10
5.2104,7.3337e-10
5.2505,6.1939e-10
5.2906,4.9727e-10
5.3307,3.7203e-10
5.3707,2.49e-10
5.4108,1.3366e-10
5.4509,3.1361e-11
5.491,-5.3066e-11
5.5311,-1.1546e-10
5.5711,-1.5266e-10
5.6112,-1.627e-10
5.6513,-1.4494e-10
5.6914,-1.0007e-10
5.7315,-3.0051e-11
5.7715,6.1992e-11
5.8116,1.7178e-10
5.8517,2.942e-10
5.8918,4.2331e-10
5.9319,5.5255e-10
5.9719,6.7487e-10
6.012,7.8301e-10
6.0521,8.6969e-10
6.0922,9.2791e-10
6.1323,9.5129e-10
6.1723,9.3443e-10
6.2124,8.7314e-10
6.2525,7.6482e-10
6.2926,6.0875e-10
6.3327,4.0621e-10
6.3727,1.6063e-10
6.4128,-1.2231e-10
6.4529,-4.3528e-10
6.493,-7.6933e-10
6.5331,-1.1143e-09
6.5731,-1.4594e-09
6.6132,-1.7941e-09
6.6533,-2.1088e-09
6.6934,-2.3953e-09
6.7335,-2.6476e-09
6.7735,-2.8619e-09
6.8136,-3.0365e-09
6.8537,-3.1714e-09
6.8938,-3.2677e-09
6.9339,-3.3269e-09
6.9739,-3.3496e-09
7.014,-3.3356e-09
7.0541,-3.2835e-09
7.0942,-3.1909e-09
7.1343,-3.0547e-09
7.1743,-2.8727e-09
7.2144,-2.6438e-09
7.2545,-2.3695e-09
7.2946,-2.0542e-09
7.3347,-1.7055e-09
7.3747,-1.3337e-09
7.4148,-9.5119e-10
7.4549,-5.7121e-10
7.495,-2.0699e-10
7.5351,1.296e-10
7.5752,4.2877e-10
7.6152,6.835e-10
7.6553,8.8943e-10
7.6954,1.0448e-09
7.7355,1.1499e-09
7.7756,1.2071e-09
7.8156,1.2196e-09
7.8557,1.1921e-09
7.8958,1.1297e-09
7.9359,1.0382e-09
7.976,9.2397e-10
8.016,7.9373e-10
8.0561,6.5459e-10
8.0962,5.1369e-10
8.1363,3.7802e-10
8.1764,2.5399e-10
8.2164,1.4723e-10
8.2565,6.2283e-11
8.2966,2.3145e-12
8.3367,-3.0821e-11
8.3768,-3.648e-11
8.4168,-1.5373e-11
8.4569,3.0573e-11
8.497,9.8416e-11
8.5371,1.8437e-10
8.5772,2.8395e-10
8.6172,3.9213e-10
8.6573,5.037e-10
8.6974,6.1344e-10
8.7375,7.1636e-10
8.7776,8.0792e-10
8.8176,8.8429e-10
8.8577,9.425e-10
8.8978,9.8045e-10
8.9379,9.9703e-10
8.978,9.9206e-10
9.018,9.6629e-10
9.0581,9.2129e-10
9.0982,8.5944e-10
9.1383,7.8376e-10
9.1784,6.979e-10
9.2184,6.059e-10
9.2585,5.1208e-10
9.2986,4.208e-10
9.3387,3.3633e-10
9.3788,2.6261e-10
9.4188,2.0306e-10
9.4589,1.6037e-10
9.499,1.3631e-10
9.5391,1.3188e-10
9.5792,1.4707e-10
9.6192,1.8097e-10
9.6593,2.3187e-10
9.6994,2.9729e-10
9.7395,3.7403e-10
9.7796,4.5847e-10
9.8196,5.4653e-10
9.8597,6.3408e-10
9.8998,7.1703e-10
9.9399,7.9152e-10
9.98,8.541e-10
10.02,9.0192e-10
10.06,9.3285e-10
10.1,9.455e-10
10.14,9.3931e-10
10.18,9.1458e-10
10.22,8.7238e-10
10.261,8.145e-10
10.301,7.4345e-10
10.341,6.6235e-10
10.381,5.7482e-10
10.421,4.8486e-10
10.461,3.9664e-10
10.501,3.1431e-10
10.541,2.4186e-10
10.581,1.8283e-10
10.621,1.4022e-10
10.661,1.1629e-10
10.701,1.1236e-10
10.741,1.2883e-10
10.782,1.6526e-10
10.822,2.2023e-10
10.862,2.9146e-10
10.902,3.759e-10
10.942,4.6988e-10
10.982,5.6919e-10
11.022,6.693e-10
11.062,7.6555e-10
11.102,8.5345e-10
11.142,9.2877e-10
11.182,9.8784e-10
11.222,1.0277e-09
11.263,1.0461e-09
11.303,1.042e-09
11.343,1.0149e-09
11.383,9.6543e-10
11.423,8.9521e-10
11.463,8.0658e-10
11.503,7.0272e-10
11.543,5.8755e-10
11.583,4.6557e-10
11.623,3.4185e-10
11.663,2.2171e-10
11.703,1.1056e-10
11.743,1.3611e-11
11.784,-6.4547e-11
11.824,-1.2002e-10
11.864,-1.4996e-10
11.904,-1.5277e-10
11.944,-1.2815e-10
11.984,-7.7112e-11
12.024,-1.9048e-12
12.064,9.4098e-11
12.104,2.0639e-10
12.144,3.297e-10
12.184,4.5797e-10
12.224,5.8454e-10
12.265,7.0237e-10
12.305,8.0421e-10
12.345,8.829e-10
12.385,9.3163e-10
12.425,9.4431e-10
12.465,9.1584e-10
12.505,8.4245e-10
12.545,7.2201e-10
12.585,5.543e-10
12.625,3.4115e-10
12.665,8.6469e-11
12.705,-2.036e-10
12.745,-5.2138e-10
12.786,-8.5763e-10
12.826,-1.202e-09
12.866,-1.544e-09
12.906,-1.8731e-09
12.946,-2.1802e-09
12.986,-2.4577e-09
13.026,-2.7e-09
13.066,-2.9039e-09
13.106,-3.0683e-09
13.146,-3.1934e-09
13.186,-3.2804e-09
13.226,-3.3305e-09
13.267,-3.3444e-09
13.307,-3.3214e-09
13.347,-3.2599e-09
13.387,-3.1573e-09
13.427,-3.0108e-09
13.467,-2.8182e-09
13.507,-2.5792e-09
13.547,-2.2959e-09
13.587,-1.9734e-09
13.627,-1.62e-09
13.667,-1.2465e-09
13.707,-8.653e-10
13.747,-4.8982e-10
13.788,-1.3284e-10
13.828,1.9432e-10
13.868,4.8254e-10
13.908,7.2541e-10
13.948,9.1928e-10
13.988,1.0629e-09
14.028,1.1571e-09
14.068,1.2042e-09
14.108,1.2081e-09
14.148,1.1733e-09
14.188,1.1052e-09
14.228,1.0095e-09
14.269,8.9272e-10
14.309,7.6163e-10
14.349,6.2329e-10
14.389,4.8476e-10
14.429,3.5284e-10
14.469,2.3375e-10
14.509,1.3279e-10
14.549,5.4155e-11
14.589,7.444e-13
14.629,-2.5941e-11
14.669,-2.5544e-11
14.709,9.5143e-13
14.749,5.1385e-11
14.79,1.2266e-10
14.83,2.1087e-10
14.87,3.1143e-10
14.91,4.1932e-10
14.95,5.2936e-10
14.99,6.3644e-10
15.03,7.3572e-10
15.07,8.2286e-10
15.11,8.9424e-10
15.15,9.4716e-10
15.19,9.7975e-10
15.23,9.9114e-10
15.271,9.8135e-10
15.311,9.5133e-10
15.351,9.0283e-10
15.391,8.3834e-10
15.431,7.6101e-10
15.471,6.7455e-10
15.511,5.8304e-10
15.551,4.9076e-10
15.591,4.0201e-10
15.631,3.2096e-10
15.671,2.5136e-10
15.711,1.9642e-10
15.752,1.5865e-10
15.792,1.3955e-10
15.832,1.3987e-10
15.872,1.5939e-10
15.912,1.9705e-10
15.952,2.5097e-10
15.992,3.1849e-10
16.032,3.9635e-10
16.072,4.8083e-10
16.112,5.6792e-10
16.152,6.5349e-10
16.192,7.3356e-10
16.232,8.0441e-10
16.273,8.6277e-10
16.313,9.0598e-10
16.353,9.3212e-10
16.393,9.4001e-10
16.433,9.2931e-10
16.473,9.0051e-10
16.513,8.5484e-10
16.553,7.9426e-10
16.593,7.2139e-10
16.633,6.3946e-10
16.673,5.5213e-10
16.713,4.6345e-10
16.754,3.7752e-10
16.794,2.9842e-10
16.834,2.2998e-10
16.874,1.756e-10
16.914,1.3806e-10
16.954,1.1936e-10
16.994,1.206e-10
17.034,1.4194e-10
17.074,1.8271e-10
17.114,2.4129e-10
17.154,3.1523e-10
17.194,4.0134e-10
17.234,4.9586e-10
17.275,5.9452e-10
17.315,6.9281e-10
17.355,7.8613e-10
17.395,8.701e-10
17.435,9.4067e-10
17.475,9.9437e-10
17.515,1.0284e-09
17.555,1.041e-09
17.595,1.031e-09
17.635,9.9843e-10
17.675,9.441e-10
17.715,8.6975e-10
17.756,7.7792e-10
17.796,6.7199e-10
17.836,5.5597e-10
17.876,4.3449e-10
17.916,3.1262e-10
17.956,1.9569e-10
17.996,8.9009e-11
18.036,-2.3982e-12
18.076,-7.4158e-11
18.116,-1.2266e-10
18.156,-1.454e-10
18.196,-1.4112e-10
18.236,-1.0987e-10
18.277,-5.2952e-11
18.317,2.71e-11
18.357,1.2666e-10
18.397,2.4103e-10
18.437,3.6477e-10
18.477,4.9173e-10
18.517,6.1517e-10
18.557,7.2806e-10
18.597,8.2318e-10
18.637,8.9353e-10
18.677,9.3249e-10
18.717,9.3426e-10
18.758,8.941e-10
18.798,8.0864e-10
18.838,6.7623e-10
18.878,4.9715e-10
18.918,2.7381e-10
18.958,1.0561e-11
18.998,-2.8603e-10
19.038,-6.0795e-10
19.078,-9.4569e-10
19.118,-1.2889e-09
19.158,-1.6271e-09
19.198,-1.9501e-09
19.238,-2.2492e-09
19.279,-2.5173e-09
19.319,-2.7496e-09
19.359,-2.9432e-09
19.399,-3.0975e-09
19.439,-3.2129e-09
19.479,-3.2907e-09
19.519,-3.332e-09
19.559,-3.337e-09
19.599,-3.3049e-09
19.639,-3.234e-09
19.679,-3.1213e-09
19.719,-2.9644e-09
19.76,-2.7613e-09
19.8,-2.5125e-09
19.84,-2.2206e-09
19.88,-1.8916e-09
19.92,-1.5342e-09
19.96,-1.1597e-09
20,-7.8065e-10


==> nl_inverter_chain_sys.csv <==
0,0
0.04008,-7.3212e-20
0.08016,-6.6808e-16
0.12024,-4.7292e-14
0.16032,-6.9157e-13
0.2004,-4.557e-12
0.24048,-1.8053e-11
0.28056,-5.1533e-11
0.32064,-1.1662e-10
0.36072,-2.2222e-10
0.4008,-3.7153e-10
0.44088,-5.6119e-10
0.48096,-7.817e-10
0.52104,-1.0208e-09
0.56112,-1.2645e-09
0.6012,-1.4992e-09
0.64128,-1.7131e-09
0.68136,-1.8968e-09
0.72144,-2.0432e-09
0.76152,-2.1479e-09
0.8016,-2.2078e-09
0.84168,-2.2214e-09
0.88176,-2.1886e-09
0.92184,-2.1107e-09
0.96192,-1.99e-09
1.002,-1.8304e-09
1.0421,-1.6372e-09
1.0822,-1.4168e-09
1.1222,-1.1767e-09
1.1623,-9.2506e-10
1.2024,-6.7017e-10
1.2425,-4.2014e-10
1.2826,-1.8237e-10
1.3226,3.6865e-11
1.3627,2.3239e-10
1.4028,4.0056e-10
1.4429,5.3885e-10
1.483,6.4613e-10
1.523,7.2246e-10
1.5631,7.6903e-10
1.6032,7.8809e-10
1.6433,7.8258e-10
1.6834,7.5616e-10
1.7234,7.1298e-10
1.7635,6.5753e-10
1.8036,5.944e-10
1.8437,5.2817e-10
1.8838,4.6317e-10
1.9238,4.0332e-10
1.9639,3.5205e-10
2.004,3.12e-10
2.0441,2.851e-10
2.0842,2.7256e-10
2.1242,2.7478e-10
2.1643,2.9132e-10
2.2044,3.2106e-10
2.2445,3.6225e-10
2.2846,4.1262e-10
2.3246,4.6954e-10
2.3647,5.3014e-10
2.4048,5.9153e-10
2.4449,6.5082e-10
2.485,7.0534e-10
2.5251,7.5274e-10
2.5651,7.9103e-10
2.6052,8.1871e-10
2.6453,8.3479e-10
2.6854,8.3881e-10
2.7255,8.3089e-10
2.7655,8.1165e-10
2.8056,7.8225e-10
2.8457,7.4429e-10
2.8858,6.9975e-10
2.9259,6.5093e-10
2.9659,6.0026e-10
3.006,5.5022e-10
3.0461,5.0325e-10
3.0862,4.6162e-10
3.1263,4.2731e-10
3.1663,4.0193e-10
3.2064,3.8666e-10
3.2465,3.8209e-10
3.2866,3.8831e-10
3.3267,4.0495e-10
3.3667,4.3111e-10
3.4068,4.6542e-10
3.4469,5.0616e-10
3.487,5.5129e-10
3.5271,5.986e-10
3.5671,6.4576e-10
3.6072,6.9056e-10
3.6473,7.3084e-10
3.6874,7.6471e-10
3.7275,7.9055e-10
3.7675,8.0714e-10
3.8076,8.1366e-10
3.8477,8.0976e-10
3.8878,7.9557e-10
3.9279,7.7176e-10
3.9679,7.3939e-10
4.008,6.9993e-10
4.0481,6.5524e-10
4.0882,6.0745e-10
4.1283,5.5889e-10
4.1683,5.1192e-10
4.2084,4.6886e-10
4.2485,4.319e-10
4.2886,4.0292e-10
4.3287,3.8346e-10
4.3687,3.7463e-10
4.4088,3.7701e-10
4.4489,3.9064e-10
4.489,4.1498e-10
4.5291,4.4895e-10
4.5691,4.9104e-10
4.6092,5.3934e-10
4.6493,5.9157e-10
4.6894,6.4526e-10
4.7295,6.9782e-10
4.7695,7.4666e-10
4.8096,7.8935e-10
4.8497,8.237e-10
4.8898,8.4781e-10
4.9299,8.6024e-10
4.9699,8.6001e-10
5.01,8.4668e-10
5.0501,8.2046e-10
5.0902,7.8212e-10
5.1303,7.3306e-10
5.1703,6.753e-10
5.2104,6.1136e-10
5.2505,5.4414e-10
5.2906,4.7686e-10
5.3307,4.1292e-10
5.3707,3.5572e-10
5.4108,3.085e-10
5.4509,2.7417e-10
5.491,2.5516e-10
5.5311,2.5324e-10
5.5711,2.6944e-10
5.6112,3.0399e-10
5.6513,3.5616e-10
5.6914,4.2434e-10
5.7315,5.059e-10
5.7715,5.9759e-10
5.8116,6.9547e-10
5.8517,7.9507e-10
5.8918,8.9156e-10
5.9319,9.799e-10
5.9719,1.0549e-09
6.012,1.1116e-09
6.0521,1.1449e-09
6.0922,1.15e-09
6.1323,1.1226e-09
6.1723,1.0592e-09
6.2124,9.5682e-10
6.2525,8.1422e-10
6.2926,6.3169e-10
6.3327,4.1156e-10
6.3727,1.582e-10
6.4128,-1.2174e-10
6.4529,-4.2078e-10
6.493,-7.3039e-10
6.5331,-1.0417e-09
6.5731,-1.3466e-09
6.6132,-1.6377e-09
6.6533,-1.909e-09
6.6934,-2.1562e-09
6.7335,-2.3763e-09
6.7735,-2.5673e-09
6.8136,-2.7285e-09
6.8537,-2.8594e-09
6.8938,-2.9602e-09
6.9339,-3.0309e-09
6.9739,-3.0716e-09
7.014,-3.0819e-09
7.0541,-3.061e-09
7.0942,-3.008e-09
7.1343,-2.9218e-09
7.1743,-2.8018e-09
7.2144,-2.648e-09
7.2545,-2.4613e-09
7.2946,-2.2441e-09
7.3347,-2.0005e-09
7.3747,-1.7357e-09
7.4148,-1.4564e-09
7.4549,-1.1702e-09
7.495,-8.8501e-10
7.5351,-6.0848e-10
7.5752,-3.4781e-10
7.6152,-1.0899e-10
7.6553,1.0321e-10
7.6954,2.8534e-10
7.7355,4.3529e-10
7.7756,5.5227e-10
7.8156,6.3675e-10
7.8557,6.903e-10
7.8958,7.1548e-10
7.9359,7.1557e-10
7.976,6.9449e-10
8.016,6.566e-10
8.0561,6.0652e-10
8.0962,5.4893e-10
8.1363,4.8845e-10
8.1764,4.2937e-10
8.2164,3.7556e-10
8.2565,3.3028e-10
8.2966,2.9611e-10
8.3367,2.7483e-10
8.3768,2.6751e-10
8.4168,2.7439e-10
8.4569,2.9493e-10
8.497,3.2792e-10
8.5371,3.7154e-10
8.5772,4.2351e-10
8.6172,4.8116e-10
8.6573,5.4169e-10
8.6974,6.0225e-10
8.7375,6.6007e-10
8.7776,7.1258e-10
8.8176,7.5751e-10
8.8577,7.9308e-10
8.8978,8.1792e-10
8.9379,8.3118e-10
8.978,8.3254e-10
9.018,8.2224e-10
9.0581,8.0101e-10
9.0982,7.7011e-10
9.1383,7.3121e-10
9.1784,6.8636e-10
9.2184,6.3785e-10
9.2585,5.8809e-10
9.2986,5.3953e-10
9.3387,4.9452e-10
9.3788,4.5526e-10
9.4188,4.236e-10
9.4589,4.0105e-10
9.499,3.8857e-10
9.5391,3.8669e-10
9.5792,3.9537e-10
9.6192,4.1412e-10
9.6593,4.4191e-10
9.6994,4.7734e-10
9.7395,5.1861e-10
9.7796,5.6367e-10
9.8196,6.1031e-10
9.8597,6.5627e-10
9.8998,6.9935e-10
9.9399,7.3752e-10
9.98,7.6895e-10
10.02,7.9215e-10
10.06,8.0602e-10
10.1,8.0986e-10
10.14,8.0342e-10
10.18,7.8701e-10
10.22,7.6136e-10
10.261,7.2762e-10
10.301,6.8735e-10
10.341,6.4246e-10
10.381,5.9508e-10
10.421,5.4755e-10
10.461,5.0217e-10
10.501,4.6122e-10
10.541,4.2675e-10
10.581,4.0057e-10
10.621,3.8408e-10
10.661,3.7825e-10
10.701,3.835e-10
10.741,3.9971e-10
10.782,4.2626e-10
10.822,4.6191e-10
10.862,5.0511e-10
10.902,5.5386e-10
10.942,6.0585e-10
10.982,6.5861e-10
11.022,7.0957e-10
11.062,7.5623e-10
11.102,7.9622e-10
11.142,8.2747e-10
11.182,8.4821e-10
11.222,8.5714e-10
11.263,8.5343e-10
11.303,8.3681e-10
11.343,8.0764e-10
11.383,7.6684e-10
11.423,7.1598e-10
11.463,6.5719e-10
11.503,5.9303e-10
11.543,5.2649e-10
11.583,4.608e-10
11.623,3.9933e-10
11.663,3.4542e-10
11.703,3.0219e-10
11.743,2.724e-10
11.784,2.5824e-10
11.824,2.6133e-10
11.864,2.8248e-10
11.904,3.2164e-10
11.944,3.7784e-10
11.984,4.492e-10
12.024,5.3302e-10
12.064,6.2586e-10
12.104,7.2365e-10
12.144,8.2184e-10
12.184,9.1558e-10
12.224,9.9985e-10
12.265,1.0695e-09
12.305,1.1196e-09
12.345,1.1452e-09
12.385,1.1416e-09
12.425,1.1048e-09
12.465,1.0312e-09
12.505,9.1853e-10
12.545,7.6579e-10
12.585,5.7379e-10
12.625,3.4538e-10
12.665,8.5458e-11
12.705,-1.9903e-10
12.745,-5.0046e-10
12.786,-8.1014e-10
12.826,-1.1194e-09
12.866,-1.4204e-09
12.906,-1.706e-09
12.946,-1.9708e-09
12.986,-2.2107e-09
13.026,-2.4231e-09
13.066,-2.6063e-09
13.106,-2.7596e-09
13.146,-2.8828e-09
13.186,-2.976e-09
13.226,-3.0394e-09
13.267,-3.0727e-09
13.307,-3.0756e-09
13.347,-3.0472e-09
13.387,-2.9866e-09
13.427,-2.8929e-09
13.467,-2.7655e-09
13.507,-2.6045e-09
13.547,-2.4113e-09
13.587,-2.1887e-09
13.627,-1.9408e-09
13.667,-1.6734e-09
13.707,-1.3933e-09
13.747,-1.108e-09
13.788,-8.2541e-10
13.828,-5.5308e-10
13.868,-2.9789e-10
13.908,-6.5552e-11
13.948,1.3957e-10
13.988,3.1427e-10
14.028,4.5679e-10
14.068,5.6661e-10
14.108,6.4447e-10
14.148,6.9213e-10
14.188,7.1232e-10
14.228,7.0842e-10
14.269,6.8442e-10
14.309,6.4473e-10
14.349,5.9393e-10
14.389,5.3664e-10
14.429,4.7738e-10
14.469,4.2031e-10
14.509,3.6912e-10
14.549,3.269e-10
14.589,2.9604e-10
14.629,2.7811e-10
14.669,2.7401e-10
14.709,2.8382e-10
14.749,3.0685e-10
14.79,3.4174e-10
14.83,3.8663e-10
14.87,4.3914e-10
14.91,4.9664e-10
14.95,5.5634e-10
14.99,6.1544e-10
15.03,6.7125e-10
15.07,7.213e-10
15.11,7.6349e-10
15.15,7.9611e-10
15.19,8.1794e-10
15.23,8.2824e-10
15.271,8.2687e-10
15.311,8.1415e-10
15.351,7.9095e-10
15.391,7.5859e-10
15.431,7.1881e-10
15.471,6.7371e-10
15.511,6.2555e-10
15.551,5.7676e-10
15.591,5.297e-10
15.631,4.8667e-10
15.671,4.4976e-10
15.711,4.2072e-10
15.752,4.009e-10
15.792,3.9115e-10
15.832,3.9187e-10
15.872,4.0287e-10
15.912,4.2356e-10
15.952,4.5285e-10
15.992,4.8923e-10
16.032,5.3088e-10
16.072,5.7573e-10
16.112,6.2159e-10
16.152,6.6623e-10
16.192,7.0753e-10
16.232,7.4353e-10
16.273,7.7251e-10
16.313,7.9308e-10
16.353,8.0426e-10
16.393,8.0548e-10
16.433,7.9664e-10
16.473,7.7813e-10
16.513,7.5077e-10
16.553,7.1582e-10
16.593,6.749e-10
16.633,6.2994e-10
16.673,5.8314e-10
16.713,5.3676e-10
16.754,4.9308e-10
16.794,4.543e-10
16.834,4.224e-10
16.874,3.9903e-10
16.914,3.8548e-10
16.954,3.8257e-10
16.994,3.906e-10
17.034,4.0927e-10
17.074,4.3785e-10
17.114,4.7503e-10
17.154,5.1915e-10
17.194,5.6815e-10
17.234,6.1972e-10
17.275,6.7138e-10
17.315,7.2061e-10
17.355,7.6497e-10
17.395,8.0218e-10
17.435,8.3029e-10
17.475,8.4767e-10
17.515,8.5314e-10
17.555,8.4602e-10
17.595,8.2624e-10
17.635,7.9427e-10
17.675,7.5121e-10
17.715,6.9876e-10
17.756,6.3915e-10
17.796,5.7503e-10
17.836,5.0942e-10
17.876,4.4556e-10
17.916,3.8677e-10
17.956,3.3631e-10
17.996,2.9719e-10
18.036,2.72e-10
18.076,2.6274e-10
18.116,2.708e-10
18.156,2.9677e-10
18.196,3.4036e-10
18.236,4.0037e-10
18.277,4.7468e-10
18.317,5.6044e-10
18.357,6.5405e-10
18.397,7.5136e-10
18.437,8.4776e-10
18.477,9.3841e-10
18.517,1.0183e-09
18.557,1.0823e-09
18.597,1.1255e-09
18.637,1.1431e-09
18.677,1.1307e-09
18.717,1.0842e-09
18.758,1.0005e-09
18.798,8.7759e-10
18.838,7.1488e-10
18.878,5.1365e-10
18.918,2.7743e-10
18.958,1.1537e-11
18.998,-2.7698e-10
19.038,-5.8014e-10
19.078,-8.8933e-10
19.118,-1.1961e-09
19.158,-1.4927e-09
19.198,-1.7726e-09
19.238,-2.0306e-09
19.279,-2.2632e-09
19.319,-2.4678e-09
19.359,-2.6432e-09
19.399,-2.7887e-09
19.439,-2.9042e-09
19.479,-2.99e-09
19.519,-3.0459e-09
19.559,-3.072e-09
19.599,-3.0674e-09
19.639,-3.0316e-09
19.679,-2.9635e-09
19.719,-2.8623e-09
19.76,-2.7275e-09
19.8,-2.5596e-09
19.84,-2.3602e-09
19.88,-2.1325e-09
19.92,-1.8808e-09
19.96,-1.6112e-09
20,-1.3306e-09

